Fundamental limitations on the control of lossless systems

In this paper we derive fundamental limitations on the levels of $H_2$ and $H_\infty{}$ performance that can be achieved when controlling lossless systems. The results are applied to the swing equation power system model, where it is shown that the fundamental limit on the $H_2$ norm scales with the inverse of the harmonic mean of the inertias in the system. This indicates that power systems may see a degradation in performance as more renewables are integrated, further motivating the need for new control solutions to aid the energy transition.

==> Tikz/H2.txt <==
1 1 6.91168808946818
1 2 2.17008787310068
1 3 0.492031035682797
1 4 -0.321016654114498
1 5 -1.24631239490947
1 6 -0.926777382853566
1 7 -1.25743271049239
1 8 -2.46713733524797
1 9 -2.46713107878833
1 10 -2.48573826115297
1 11 -3.03076114118059
1 12 -3.03807455184698
1 13 -2.41159839490568
1 14 -2.12319382895565
1 15 -2.06947295701801
1 16 -3.04208973499515
1 17 -2.38324523606118
1 18 -1.727364645897
1 19 -2.96715466495858
1 20 -3.02448521882928
1 21 -2.28550647909606
1 22 -2.58832304782837
1 23 -2.86211276666653
1 24 -2.51331364443879
1 25 -2.54551911195093
1 26 -2.87698829179394
1 27 -2.65828434220694
1 28 -2.67522310621092
1 29 -2.86199316132063
1 30 -2.65826969684276
1 31 -1.08279129386045
1 32 -1.72148381498765
1 33 -1.09983756980193
1 34 -1.76236923991663
1 35 -1.36547954342319
1 36 -2.07225415078038
1 37 -2.06665452740853
1 38 -2.09346354037367
1 39 -2.16565758722801
1 40 -2.02387119067702
1 41 -2.10348246578284
1 42 -2.06185851579142
1 43 -2.01625378229252
1 44 -2.17105753813154
1 45 -2.06635761077695
1 46 -2.17337568370269
1 47 -1.68184687775785
1 48 -1.19149454383847
1 49 -1.56733230916644
1 50 -1.657791608697
1 51 -1.59862082270652
1 52 -1.53957650923244
1 53 0

2 1 2.17008787310074
2 2 6.53580444051259
2 3 1.74195973238315
2 4 0.234682223043071
2 5 -1.18404938700848
2 6 -0.671693741144914
2 7 -1.24632261936006
2 8 -2.48573865304921
2 9 -2.48573244658785
2 10 -2.5023828692204
2 11 -3.03807381102933
2 12 -3.04498369580459
2 13 -2.43543695701791
2 14 -2.16963357582393
2 15 -2.12310857429904
2 16 -3.04878415500744
2 17 -2.41157772356274
2 18 -1.79304450458056
2 19 -2.97830537726645
2 20 -3.03226504525825
2 21 -2.33372293597611
2 22 -2.62502313511468
2 23 -2.87864922755387
2 24 -2.54552051247324
2 25 -2.5733040064415
2 26 -2.89092831677346
2 27 -2.67635304286905
2 28 -2.69109275848589
2 29 -2.87698635863574
2 30 -2.6752231312717
2 31 -1.14221443041707
2 32 -1.73993078443742
2 33 -1.18195084404283
2 34 -1.7704435809581
2 35 -1.41699041153896
2 36 -2.09201800781169
2 37 -2.08700678966769
2 38 -2.10788701629536
2 39 -2.1721033495979
2 40 -2.03333287930235
2 41 -2.11993095691428
2 42 -2.08309697244082
2 43 -2.04260961649195
2 44 -2.15997542420124
2 45 -1.93124010678372
2 46 -2.14121423394454
2 47 -1.4759559921552
2 48 -0.957861034589003
2 49 -1.39764202331666
2 50 -1.55501466526887
2 51 -1.47314499837294
2 52 -1.47225514574358
2 53 0

3 1 0.492031035682311
3 2 1.74195973238303
3 3 6.61542966629797
3 4 1.75079545297845
3 5 -0.671741244261712
3 6 0.249470954261242
3 7 -0.926819010536914
3 8 -2.46833325413931
3 9 -2.46832609050713
3 10 -2.48559285252226
3 11 -3.04208770695982
3 12 -3.04878300480319
3 13 -2.42015867027858
3 14 -2.15395817377494
3 15 -2.1163178555178
3 16 -3.05108570562446
3 17 -2.39858805959551
3 18 -1.74071727335543
3 19 -2.97219081407905
3 20 -3.03095407284635
3 21 -2.31068692906714
3 22 -2.6115553414736
3 23 -2.86793486709231
3 24 -2.53330018824783
3 25 -2.55974997859401
3 26 -2.87863971867018
3 27 -2.66318302112152
3 28 -2.67635101854955
3 29 -2.86210087293336
3 30 -2.65828233331719
3 31 -1.14573519046671
3 32 -1.65293139605243
3 33 -1.12465426846484
3 34 -1.71262157895862
3 35 -1.4234869839707
3 36 -2.03602962801086
3 37 -2.04680701841986
3 38 -2.05993752594483
3 39 -2.09588278140266
3 40 -1.84928232104136
3 41 -2.0439998937557
3 42 -2.03441208201764
3 43 -1.99774253214636
3 44 -1.94423557687919
3 45 -1.3639885466049
3 46 -1.84977202893615
3 47 -0.819224160922022
3 48 -0.273466819202685
3 49 -0.786719583675435
3 50 -1.03040554044386
3 51 -0.936953919776692
3 52 -1.04196013866152
3 53 0

4 1 -0.32101665411566
4 2 0.234682223042022
4 3 1.75079545297838
4 4 6.6003233559855
4 5 0.830532957845141
4 6 2.00898585063257
4 7 0.495723956355827
4 8 -2.59254582371376
4 9 -2.59254116940542
4 10 -2.60595809811172
4 11 -3.05958580780734
4 12 -3.06592521025519
4 13 -2.56417172401044
4 14 -2.36273587700892
4 15 -2.32924043675249
4 16 -3.07169142256116
4 17 -2.54725450353915
4 18 -2.0247035202308
4 19 -3.0309547157895
4 20 -3.06463950080234
4 21 -2.52027859217117
4 22 -2.76932148684535
4 23 -2.96023521085897
4 24 -2.68703244676154
4 25 -2.7064288383119
4 26 -2.96596240240317
4 27 -2.77579151308925
4 28 -2.78216914014065
4 29 -2.95535033169464
4 30 -2.76926493058704
4 31 -1.38811661982142
4 32 -1.85958654522195
4 33 -1.45426871828675
4 34 -1.84414718908327
4 35 -1.59515096269422
4 36 -2.26459167285096
4 37 -2.26119584327883
4 38 -2.27594030809479
4 39 -2.32123748142006
4 40 -2.17802299474977
4 41 -2.28346843913701
4 42 -2.26073159663711
4 43 -2.22888893793348
4 44 -2.26998876342447
4 45 -1.96216690915394
4 46 -2.23328993075271
4 47 -1.46737993435759
4 48 -0.928025415302931
4 49 -1.41874850040169
4 50 -1.61685037974036
4 51 -1.51474406001559
4 52 -1.56474637458856
4 53 0

5 1 -1.24631239490252
5 2 -1.18404938700231
5 3 -0.6717412442625
5 4 0.830532957844998
5 5 6.85006175456484
5 6 1.98370238275385
5 7 2.14639761055853
5 8 -2.63993410156578
5 9 -2.63993152990985
5 10 -2.65199637909765
5 11 -3.047781121895
5 12 -3.05470616902925
5 13 -2.63270853788652
5 14 -2.48683105914681
5 15 -2.46469936207702
5 16 -3.06381495484442
5 17 -2.61953572724658
5 18 -2.19986517395396
5 19 -3.04878753563553
5 20 -3.06592789388741
5 21 -2.6439743279943
5 22 -2.85618449043882
5 23 -3.00032156787
5 24 -2.76927332854324
5 25 -2.78217700259552
5 26 -3.00070378713092
5 27 -2.82263217460508
5 28 -2.82108042749739
5 29 -2.99280409735725
5 30 -2.8103040457221
5 31 -1.50649131467876
5 32 -1.9156122793832
5 33 -1.65004842954019
5 34 -1.86003405152689
5 35 -1.64303724646101
5 36 -2.39905496638324
5 37 -2.38926751810536
5 38 -2.40520052387468
5 39 -2.44907272717487
5 40 -2.39727524895985
5 41 -2.42427094325067
5 42 -2.39789787675024
5 43 -2.37293319182368
5 44 -2.44515554619017
5 45 -2.45750515458236
5 46 -2.45957014337912
5 47 -2.32287325122714
5 48 -2.0275073118201
5 49 -2.20480992542194
5 50 -2.22363553622337
5 51 -2.19188120315032
5 52 -2.13562737904867
5 53 0

6 1 -0.926777382853142
6 2 -0.671693741144254
6 3 0.249470954260965
6 4 2.00898585063238
6 5 1.98370238275379
6 6 6.8852631225953
6 7 1.18141796287927
6 8 -2.64156349945254
6 9 -2.64156043539953
6 10 -2.65316739756484
6 11 -3.05726365743191
6 12 -3.06381392904969
6 13 -2.62881457101643
6 14 -2.474750607588
6 15 -2.45112331911391
6 16 -3.07182631124737
6 17 -2.61590104398145
6 18 -2.18520551506071
6 19 -3.05108837011775
6 20 -3.07169286872376
6 21 -2.63170105594627
6 22 -2.84785626571321
6 23 -2.99847103226337
6 24 -2.76245168195615
6 25 -2.77579625748842
6 26 -3.00031633868475
6 27 -2.82192036469696
6 28 -2.8226296289903
6 29 -2.99235853783072
6 30 -2.81198482428941
6 31 -1.51046107476374
6 32 -1.92925248014153
6 33 -1.64142204321319
6 34 -1.87721227415629
6 35 -1.66126497587017
6 36 -2.38110337130329
6 37 -2.37254319276155
6 38 -2.38676028843702
6 39 -2.43051378029599
6 40 -2.35949810988597
6 41 -2.40447331027606
6 42 -2.37914478974614
6 43 -2.35359401179482
6 44 -2.42036800229735
6 45 -2.3351774767345
6 46 -2.42035272884841
6 47 -2.02111220104767
6 48 -1.55725526567756
6 49 -1.9419237536464
6 50 -2.04969410970403
6 51 -1.97643035939535
6 52 -1.96619708480842
6 53 0

7 1 -1.2574327104855
7 2 -1.24632261936209
7 3 -0.92681901053724
7 4 0.49572395635575
7 5 2.14639761055857
7 6 1.18141796287883
7 7 7.27566554987249
7 8 -2.62702861269849
7 9 -2.62702604481292
7 10 -2.63993470733514
7 11 -3.04060258530424
7 12 -3.04778162371083
7 13 -2.61954601326892
7 14 -2.46474813170922
7 15 -2.44025232461887
7 16 -3.05726523996538
7 17 -2.60490579318674
7 18 -2.16243827058897
7 19 -3.04209346648828
7 20 -3.05958925730648
7 21 -2.6218984358686
7 22 -2.84145343701485
7 23 -2.9923653219814
7 24 -2.7548997620983
7 25 -2.76927391309863
7 26 -2.99280536661543
7 27 -2.81198813191163
7 28 -2.81030468942576
7 29 -2.98433244764342
7 30 -2.79889916695452
7 31 -1.46895278230351
7 32 -1.88861314386801
7 33 -1.59761888743963
7 34 -1.83897477803628
7 35 -1.61071285267813
7 36 -2.38402907738608
7 37 -2.37466721237808
7 38 -2.39256888986536
7 39 -2.43765957116963
7 40 -2.37869413577971
7 41 -2.40943920160827
7 42 -2.38272899190531
7 43 -2.35601302670252
7 44 -2.43095741669006
7 45 -2.45879705039549
7 46 -2.44834529571311
7 47 -2.35880394009999
7 48 -2.11540470247754
7 49 -2.22698506278697
7 50 -2.22437623260114
7 51 -2.20449421994271
7 52 -2.13677248379892
7 53 0

8 1 -2.4671373352455
8 2 -2.48573865305584
8 3 -2.46833325413514
8 4 -2.59254582371878
8 5 -2.63993410158233
8 6 -2.6415634994544
8 7 -2.62702861268888
8 8 6.96957381503072
8 9 1.23231894085705
8 10 1.99646156391131
8 11 -3.08189891139827
8 12 -3.09006319251034
8 13 0.664598320939032
8 14 -0.280954962778679
8 15 -0.389398332540265
8 16 -3.09997873248231
8 17 0.382823257016095
8 18 -1.85261488698789
8 19 -3.07185323147367
8 20 -3.09930094477713
8 21 -2.48706257865399
8 22 -2.786279962476
8 23 -3.00194519937893
8 24 -2.73234962414383
8 25 -2.74326315605522
8 26 -3.00861881557392
8 27 -2.81185685856626
8 28 -2.81290488957715
8 29 -2.9980679234018
8 30 -2.79798619426184
8 31 -2.03050060390651
8 32 -2.30517107583777
8 33 -2.2128382323982
8 34 -2.21755592329136
8 35 -2.07516898070159
8 36 -2.38470934318639
8 37 -2.41326145532494
8 38 -2.42985276709697
8 39 -2.45694433541639
8 40 -2.20493491573831
8 41 -2.35571780826605
8 42 -2.38298814432228
8 43 -2.35848894155631
8 44 -2.75917551188059
8 45 -2.7886945012133
8 46 -2.77064553187653
8 47 -2.78517222480759
8 48 -2.7322818024126
8 49 -2.73314862415825
8 50 -2.72251754740868
8 51 -2.71555888137421
8 52 -2.68753779180356
8 53 0

9 1 -2.46713107878069
9 2 -2.48573244659204
9 3 -2.46832609050528
9 4 -2.59254116940978
9 5 -2.63993152991256
9 6 -2.64156043540418
9 7 -2.62702604481801
9 8 1.2323189408568
9 9 6.42970261473032
9 10 1.99644852754093
9 11 -3.08189824222371
9 12 -3.09006252296351
9 13 0.664698788234866
9 14 -0.280886830661165
9 15 -0.389353546655235
9 16 -3.09997795897557
9 17 0.382888547359897
9 18 -1.85256836453236
9 19 -3.07185098986068
9 20 -3.09929975636519
9 21 -2.48703796097418
9 22 -2.786266616714
9 23 -3.00194071978396
9 24 -2.73234214869757
9 25 -2.74325423082328
9 26 -3.00861603158318
9 27 -2.81185239339971
9 28 -2.81290178900934
9 29 -2.99806528925596
9 30 -2.79798321623359
9 31 -2.03049395568672
9 32 -2.30516799479162
9 33 -2.21282784836261
9 34 -2.2175538363195
9 35 -2.07516521429981
9 36 -2.3846952867951
9 37 -2.41325380193084
9 38 -2.4298442261283
9 39 -2.45693103825966
9 40 -2.20489454696329
9 41 -2.35569598764468
9 42 -2.38297472908616
9 43 -2.35847669210704
9 44 -2.7591742646049
9 45 -2.78869302154213
9 46 -2.77064425749567
9 47 -2.78516959163336
9 48 -2.73227624486983
9 49 -2.73314527151402
9 50 -2.72251456607281
9 51 -2.71555547421525
9 52 -2.68753417003602
9 53 0

10 1 -2.48573826117001
10 2 -2.50238286923634
10 3 -2.48559285251983
10 4 -2.60595809810704
10 5 -2.65199637908872
10 6 -2.65316739757098
10 7 -2.6399347073325
10 8 1.99646156391125
10 9 1.99644852754095
10 10 6.12477275637592
10 11 -3.09006270271686
10 12 -3.09789319004169
10 13 1.77086419153103
10 14 0.172623761204698
10 15 -0.280512887106076
10 16 -3.10729111164851
10 17 0.664849252628972
10 18 -1.57126600095022
10 19 -3.07849347919045
10 20 -3.10619814971775
10 21 -2.41328366401559
10 22 -2.77426269312586
10 23 -3.00683965144474
10 24 -2.74326396950613
10 25 -2.74372285281371
10 26 -3.01787054574055
10 27 -2.82246003399948
10 28 -2.82666592778529
10 29 -3.0086175428498
10 30 -2.81290470789239
10 31 -2.05104263050983
10 32 -2.31761101648604
10 33 -2.23866558960019
10 34 -2.22741857474558
10 35 -2.09209262951367
10 36 -2.3798160507853
10 37 -2.42416696817334
10 38 -2.43701944321159
10 39 -2.45281012166694
10 40 -2.15744359060659
10 41 -2.34291894161006
10 42 -2.38088442844765
10 43 -2.35882426971059
10 44 -2.76981005693041
10 45 -2.79707638068987
10 46 -2.78050616824204
10 47 -2.79052842481445
10 48 -2.7326981022527
10 49 -2.74040216091107
10 50 -2.73250235377503
10 51 -2.72316447111505
10 52 -2.69671182367825
10 53 0

11 1 -3.03076114117527
11 2 -3.03807381102769
11 3 -3.04208770695484
11 4 -3.05958580780241
11 5 -3.04778112189377
11 6 -3.05726365744034
11 7 -3.04060258529772
11 8 -3.08189891139492
11 9 -3.08189824221924
11 10 -3.09006270272063
11 11 6.52726260975144
11 12 2.14195167092311
11 13 -3.09883018641723
11 14 -3.06963800595179
11 15 -3.06135958568065
11 16 1.1563880778094
11 17 -3.0910311409216
11 18 -2.9471525421429
11 19 0.0224616337642712
11 20 0.550369230601996
11 21 -1.87284181599733
11 22 -1.07814162886594
11 23 -0.612459170400027
11 24 -2.13012183167738
11 25 -2.14717113004001
11 26 -0.738830322854874
11 27 -2.22692013500003
11 28 -2.22617971555836
11 29 -0.722027550687943
11 30 -2.2071998267494
11 31 -2.79985685766761
11 32 -2.88321872753438
11 33 -2.96785173287366
11 34 -2.80872798915156
11 35 -2.75311935524297
11 36 -3.04895304252183
11 37 -3.03803922554501
11 38 -3.04711148933626
11 39 -3.06659617761589
11 40 -3.06078994954049
11 41 -3.06194424209055
11 42 -3.04993532927342
11 43 -3.03930974532679
11 44 -3.08406491748927
11 45 -3.10344926399549
11 46 -3.09092637641391
11 47 -3.11436830750748
11 48 -3.11467957946528
11 49 -3.10498713292714
11 50 -3.09846840333688
11 51 -3.10078916115221
11 52 -3.09136446130373
11 53 0

12 1 -3.03807455184116
12 2 -3.04498369580083
12 3 -3.04878300481062
12 4 -3.06592521025616
12 5 -3.05470616903034
12 6 -3.06381392905446
12 7 -3.04778162372187
12 8 -3.09006319250721
12 9 -3.09006252296543
12 10 -3.09789319004502
12 11 2.14195167092311
12 12 6.34257474007934
12 13 -3.10612395646179
12 14 -3.07686284605357
12 15 -3.06962523866817
12 16 1.97853590000625
12 17 -3.09882854281421
12 18 -2.95275558995916
12 19 0.148073591005924
12 20 0.837761085118064
12 21 -1.87116566654502
12 22 -1.06510886551204
12 23 -0.574376615865193
12 24 -2.14717794540447
12 25 -2.16147097835917
12 26 -0.747766385562443
12 27 -2.24420824340672
12 28 -2.24478085020216
12 29 -0.738834755856405
12 30 -2.22618205438682
12 31 -2.80975919661038
12 32 -2.89100631069712
12 33 -2.97657855179334
12 34 -2.81606033130843
12 35 -2.76211685207163
12 36 -3.05601403594196
12 37 -3.04627791845598
12 38 -3.05480308175318
12 39 -3.07325345227764
12 40 -3.06305300562863
12 41 -3.06751563443185
12 42 -3.05717266721592
12 43 -3.04709562115941
12 44 -3.09071319041355
12 45 -3.10958743746391
12 46 -3.0973883613129
12 47 -3.12013969010325
12 48 -3.12015222609609
12 49 -3.1110778060787
12 50 -3.10489280054814
12 51 -3.106892828653
12 52 -3.09779128033531
12 53 0

13 1 -2.41159839491095
13 2 -2.43543695702163
13 3 -2.4201586702729
13 4 -2.56417172401081
13 5 -2.63270853787587
13 6 -2.62881457101763
13 7 -2.61954601326423
13 8 0.664598320939019
13 9 0.664698788234603
13 10 1.77086419153102
13 11 -3.09883018642084
13 12 -3.1061239564702
13 13 6.05017839628105
13 14 1.78472472073174
13 15 0.634179790743004
13 16 -3.11166217875522
13 17 2.00977041344105
13 18 -0.292475260948816
13 19 -3.03992793006151
13 20 -3.09817335319091
13 21 -1.63411388103642
13 22 -2.37619724358923
13 23 -2.89409575539529
13 24 -2.58173583413465
13 25 -2.48224999359209
13 26 -2.97594685610675
13 27 -2.73703073740179
13 28 -2.79216571402526
13 29 -2.97323566144411
13 30 -2.78257558582051
13 31 -2.00273116151611
13 32 -2.30803780093192
13 33 -2.1534234889733
13 34 -2.22573850599667
13 35 -2.07913006682283
13 36 -2.07393057063187
13 37 -2.27733829737604
13 38 -2.2776016183404
13 39 -2.1748535034252
13 40 -1.53234034502607
13 41 -1.94957400740067
13 42 -2.10154049984344
13 43 -2.07940298392933
13 44 -2.77221498303365
13 45 -2.7862441277924
13 46 -2.78031582303057
13 47 -2.73598675257168
13 48 -2.59827246918087
13 49 -2.67767097913123
13 50 -2.68682761668697
13 51 -2.66434667060305
13 52 -2.63367211796735
13 53 0

14 1 -2.12319382894672
14 2 -2.16963357582817
14 3 -2.1539581737764
14 4 -2.36273587700663
14 5 -2.48683105915229
14 6 -2.47475060758658
14 7 -2.46474813170705
14 8 -0.280954962778649
14 9 -0.280886830661198
14 10 0.172623761204618
14 11 -3.06963800595185
14 12 -3.0768628460561
14 13 1.78472472073176
14 14 6.07134070307139
14 15 2.02225077256164
14 16 -3.06632447666061
14 17 0.633741065685109
14 18 1.60271969172519
14 19 -2.79949776972154
14 20 -2.99386249051919
14 21 -0.280968351710851
14 22 -1.41861462766597
14 23 -2.39191904098679
14 24 -2.01880811348056
14 25 -1.62952792183897
14 26 -2.72748192866231
14 27 -2.30929784450385
14 28 -2.55836290646193
14 29 -2.75610573145016
14 30 -2.56738443745677
14 31 -1.759877957892
14 32 -2.17425002207104
14 33 -1.82860883291228
14 34 -2.13653976894216
14 35 -1.93201754055473
14 36 -1.38761841992489
14 37 -1.79914724978379
14 38 -1.78748306823351
14 39 -1.51579893672572
14 40 -0.681684535993665
14 41 -1.22877789154444
14 42 -1.45755001789033
14 43 -1.42345927630389
14 44 -2.69048069759158
14 45 -2.64468290139927
14 46 -2.68880656953661
14 47 -2.43116850554829
14 48 -2.11954495913948
14 49 -2.35474753041728
14 50 -2.41392630358904
14 51 -2.36275230156415
14 52 -2.31887598550994
14 53 0

15 1 -2.06947295701637
15 2 -2.12310857430868
15 3 -2.11631785552398
15 4 -2.32924043675145
15 5 -2.4646993620756
15 6 -2.45112331911723
15 7 -2.44025232461822
15 8 -0.389398332540455
15 9 -0.389353546655212
15 10 -0.28051288710554
15 11 -3.06135958568676
15 12 -3.06962523866865
15 13 0.634179790742905
15 14 2.02225077256166
15 15 5.66276742254763
15 16 -3.06307953539056
15 17 0.265339611041399
15 18 0.0655926975311144
15 19 -2.84487657551126
15 20 -3.00224816782871
15 21 -1.12171180237674
15 22 -1.82418151786207
15 23 -2.5544978486117
15 24 -2.12735520560711
15 25 -2.01838520123099
15 26 -2.7559841638729
15 27 -2.42189942894116
15 28 -2.56727852610415
15 29 -2.76014151777396
15 30 -2.55947606282132
15 31 -1.72698715054748
15 32 -2.19532408405557
15 33 -1.78057652340108
15 34 -2.15543970220572
15 35 -1.91064670660131
15 36 -1.48288270744076
15 37 -1.83641522784674
15 38 -1.83023352228224
15 39 -1.59459098287068
15 40 -0.764977955839143
15 41 -1.27420006877179
15 42 -1.52821688210673
15 43 -1.50543212937157
15 44 -2.68969099047686
15 45 -2.67486388887603
15 46 -2.695273843022
15 47 -2.50746259388427
15 48 -2.20798891192546
15 49 -2.42041500486723
15 50 -2.45816193283234
15 51 -2.41671297488987
15 52 -2.36678542513933
15 53 0

16 1 -3.04208973499765
16 2 -3.04878415500638
16 3 -3.05108570563265
16 4 -3.0716914225643
16 5 -3.06381495484562
16 6 -3.0718263112507
16 7 -3.05726523997685
16 8 -3.09997873247867
16 9 -3.09997795897361
16 10 -3.1072911116534
16 11 1.15638807780951
16 12 1.97853590000625
16 13 -3.11166217875525
16 14 -3.06632447666005
16 15 -3.06307953539426
16 16 6.30761851813372
16 17 -3.10546640028885
16 18 -2.88357692038016
16 19 0.822343072818458
16 20 1.98838437201363
16 21 -1.6507897287023
16 22 -0.768121008673366
16 23 -0.169011386942618
16 24 -2.09367051875969
16 25 -2.09107540879861
16 26 -0.574329861533786
16 27 -2.22566387477469
16 28 -2.24421011235449
16 29 -0.612438588868788
16 30 -2.22692519388548
16 31 -2.81270056294318
16 32 -2.8987323422759
16 33 -2.97319679762271
16 34 -2.82356333758369
16 35 -2.76934221510615
16 36 -3.05186281909524
16 37 -3.04985242548798
16 38 -3.05732956240864
16 39 -3.07143723203169
16 40 -3.01704981377137
16 41 -3.05282817658163
16 42 -3.05357806224929
16 43 -3.0442582956321
16 44 -3.10101116378689
16 45 -3.11892054905665
16 46 -3.10736910479027
16 47 -3.12815556939054
16 48 -3.12574341524322
16 49 -3.11877025323443
16 50 -3.11324210517819
16 51 -3.11437719321203
16 52 -3.1054288145626
16 53 0

17 1 -2.38324523607002
17 2 -2.41157772356758
17 3 -2.3985880595909
17 4 -2.54725450353543
17 5 -2.61953572724687
17 6 -2.61590104398336
17 7 -2.60490579319171
17 8 0.382823257016212
17 9 0.382888547359662
17 10 0.664849252629048
17 11 -3.09103114092399
17 12 -3.09882854281151
17 13 2.00977041344105
17 14 0.633741065685102
17 15 0.265339611041784
17 16 -3.10546640028795
17 17 6.08458746300895
17 18 -1.12282688746811
17 19 -3.04194352747428
17 20 -3.09407184806149
17 21 -2.0442190205751
17 22 -2.52494389879722
17 23 -2.92202917740644
17 24 -2.60148756038384
17 25 -2.5816644684508
17 26 -2.97322254195026
17 27 -2.74858471464227
17 28 -2.78256086118876
17 29 -2.96571672587982
17 30 -2.76926498366204
17 31 -1.98194126350154
17 32 -2.30804278012208
17 33 -2.12045664158621
17 34 -2.22700446541083
17 35 -2.06521398828
17 36 -2.127160429027
17 37 -2.2849379960565
17 38 -2.29173326382186
17 39 -2.22479820858201
17 40 -1.62692456605763
17 41 -1.99396554434745
17 42 -2.14080752699903
17 43 -2.12007272955171
17 44 -2.7636098136029
17 45 -2.78512593437337
17 46 -2.77367237878786
17 47 -2.75057670400664
17 48 -2.63303881032612
17 49 -2.68868346602306
17 50 -2.68843604637518
17 51 -2.6720158390638
17 52 -2.63779114143545
17 53 0

18 1 -1.72736464590348
18 2 -1.79304450457994
18 3 -1.74071727335531
18 4 -2.02470352022617
18 5 -2.19986517395687
18 6 -2.18520551505154
18 7 -2.16243827059151
18 8 -1.8526148869869
18 9 -1.85256836453191
18 10 -1.57126600094949
18 11 -2.94715254214725
18 12 -2.95275558995873
18 13 -0.292475260948716
18 14 1.60271969172519
18 15 0.0655926975311227
18 16 -2.88357692037838
18 17 -1.12282688746764
18 18 5.90913454799007
18 19 -2.17195083462239
18 20 -2.64104295830772
18 21 1.60680046018596
18 22 -0.109984386284975
18 23 -1.4168449632182
18 24 -1.1158907063186
18 25 -0.287421279178848
18 26 -2.13503240411733
18 27 -1.41752833889899
18 28 -2.0309242444457
18 29 -2.27211136118757
18 30 -2.11767938622122
18 31 -1.38929284013586
18 32 -1.83962426776116
18 33 -1.34723831181341
18 34 -1.89091742717607
18 35 -1.64560315318955
18 36 -0.563002942131189
18 37 -1.11815800256058
18 38 -1.09799231351337
18 39 -0.696061458807908
18 40 0.210992074790261
18 41 -0.429681948881079
18 42 -0.679004714914808
18 43 -0.627657703774308
18 44 -2.4159315374333
18 45 -2.19797456479657
18 46 -2.37865896288727
18 47 -1.7683292338591
18 48 -1.36019313201503
18 49 -1.69879981682527
18 50 -1.81394754197728
18 51 -1.74204078116025
18 52 -1.69395180152204
18 53 0

19 1 -2.96715466496526
19 2 -2.9783053772639
19 3 -2.97219081408236
19 4 -3.03095471579582
19 5 -3.04878753564054
19 6 -3.05108837011857
19 7 -3.04209346649442
19 8 -3.07185323147116
19 9 -3.07185098986161
19 10 -3.07849347919505
19 11 0.0224616337638848
19 12 0.148073591006205
19 13 -3.03992793006409
19 14 -2.79949776972196
19 15 -2.84487657550824
19 16 0.82234307281846
19 17 -3.04194352746883
19 18 -2.1719508346229
19 19 5.7508731344247
19 20 1.99697620376845
19 21 -0.498873365926062
19 22 0.604847355919146
19 23 1.87559571254784
19 24 -1.50175115213282
19 25 -1.38571872365414
19 26 0.598580246681821
19 27 -1.8046012212327
19 28 -1.96167451961487
19 29 0.251685627703527
19 30 -1.9546121807092
19 31 -2.69252067939026
19 32 -2.85379799845376
19 33 -2.82513589074554
19 34 -2.78129955665667
19 35 -2.70051621016396
19 36 -2.86441020513724
19 37 -2.94161510848146
19 38 -2.94517859194781
19 39 -2.911017040143
19 40 -2.51623609154019
19 41 -2.78382607557381
19 42 -2.8742192722881
19 43 -2.86352966801826
19 44 -3.10548218937086
19 45 -3.12001849490542
19 46 -3.11116887998517
19 47 -3.11675119234534
19 48 -3.08313822522239
19 49 -3.09782164795944
19 50 -3.09597950550303
19 51 -3.09116043135302
19 52 -3.07858679715381
19 53 0

20 2 -3.03226504526158
20 1 -3.02448521884133
20 3 -3.03095407284777
20 4 -3.06463950079997
20 5 -3.06592789388705
20 6 -3.07169286872893
20 7 -3.05958925730047
20 8 -3.09930094477424
20 9 -3.09929975635988
20 10 -3.10619814972261
20 11 0.550369230601915
20 12 0.837761085117733
20 13 -3.09817335318833
20 14 -2.99386249052002
20 15 -3.00224816782444
20 16 1.98838437201361
20 17 -3.09407184805932
20 18 -2.64104295830804
20 19 1.99697620376844
20 20 6.42407957529872
20 21 -1.16127754009018
20 22 -0.186718705807518
20 23 0.592037223756776
20 24 -1.8733059690338
20 25 -1.83140442024029
20 26 -0.118101317856633
20 27 -2.09107325218994
20 28 -2.16147206324479
20 29 -0.252533097380221
20 30 -2.14717808406875
20 31 -2.7808196962173
20 32 -2.89196259735057
20 33 -2.92785993512158
20 34 -2.81757967759065
20 35 -2.75545258263534
20 36 -3.00236301837487
20 37 -3.02464670037016
20 38 -3.03065740378931
20 39 -3.03173084844833
20 40 -2.84898313412369
20 41 -2.97355241163899
20 42 -3.00584639411705
20 43 -2.99658948089579
20 44 -3.10889912985009
20 45 -3.12546011927747
20 46 -3.11490826663975
20 47 -3.13113007450061
20 48 -3.12023813877799
20 49 -3.11906096728391
20 50 -3.1146402123975
20 51 -3.11386412752315
20 52 -3.10401996456687
20 53 0

21 1 -2.28550647910637
21 2 -2.33372293598184
21 3 -2.31068692906341
21 4 -2.52027859216581
21 5 -2.64397432799465
21 6 -2.6317010559391
21 7 -2.6218984358603
21 8 -2.48706257865498
21 9 -2.48703796097091
21 10 -2.41328366401645
21 11 -1.87284181599805
21 12 -1.87116566654474
21 13 -1.63411388103671
21 14 -0.280968351710892
21 15 -1.12171180237679
21 16 -1.65078972870221
21 17 -2.04421902057485
21 18 1.60680046018594
21 19 -0.49887336592603
21 20 -1.16127754009014
21 21 5.95478380582044
21 22 1.90554542165948
21 23 0.387445948654693
21 24 0.652365337627155
21 25 1.78871767408483
21 26 -0.487855418656731
21 27 0.366714412119634
21 28 -0.430574338338474
21 29 -0.717788262617066
21 30 -0.597314559651167
21 31 -1.94154727901656
21 32 -2.33473146271324
21 33 -1.98917248218448
21 34 -2.30832482234157
21 35 -2.11578441264086
21 36 -1.4223366589134
21 37 -1.88510919609758
21 38 -1.87311565228572
21 39 -1.53186084004366
21 40 -0.662698261781833
21 41 -1.2547325183161
21 42 -1.5110999015293
21 43 -1.47189544803539
21 44 -2.82760610556624
21 45 -2.75193251102409
21 46 -2.81955739620067
21 47 -2.49343520807642
21 48 -2.15266740170269
21 49 -2.42940940292256
21 50 -2.50640795387348
21 51 -2.44823127014284
21 52 -2.41307117556982
21 53 0

22 1 -2.58832304783449
22 2 -2.6250231351129
22 3 -2.61155534147187
22 4 -2.76932148684471
22 5 -2.85618449044141
22 6 -2.84785626572124
22 7 -2.84145343701085
22 8 -2.78627996247398
22 9 -2.78626661671215
22 10 -2.77426269312749
22 11 -1.07814162886618
22 12 -1.06510886551251
22 13 -2.37619724358889
22 14 -1.41861462766579
22 15 -1.82418151786145
22 16 -0.768121008673367
22 17 -2.52494389879625
22 18 -0.109984386284885
22 19 0.60484735591919
22 20 -0.186718705807322
22 21 1.90554542165947
22 22 5.73201669133571
22 23 1.88451066027443
22 24 -0.12605411705627
22 25 0.377734922756307
22 26 0.599505197649082
22 27 -0.495363966926201
22 28 -1.02588503364329
22 29 0.228314964060191
22 30 -1.09771968570027
22 31 -2.2600891100902
22 32 -2.59126929958263
22 33 -2.34073313103979
22 34 -2.53761073519325
22 35 -2.38022209804697
22 36 -1.95610473444587
22 37 -2.33001959930875
22 38 -2.31931804393223
22 39 -2.03513039115091
22 40 -1.19632491775304
22 41 -1.75733073173063
22 42 -2.02107502858919
22 43 -1.99681141995121
22 44 -2.99233282821643
22 45 -2.97196035974151
22 46 -2.99333813332727
22 47 -2.83778942269613
22 48 -2.58577516146127
22 49 -2.78612279319449
22 50 -2.82871684520118
22 51 -2.78930858774652
22 52 -2.76375543304274
22 53 0

23 1 -2.86211276667438
23 2 -2.87864922755339
23 3 -2.8679348670904
23 4 -2.96023521085797
23 5 -3.00032156786044
23 6 -2.99847103226673
23 7 -2.99236532198124
23 8 -3.00194519937903
23 9 -3.00194071978902
23 10 -3.00683965144657
23 11 -0.612459170399797
23 12 -0.574376615865232
23 13 -2.89409575539022
23 14 -2.39191904098653
23 15 -2.55449784861053
23 16 -0.169011386942521
23 17 -2.92202917740869
23 18 -1.41684496321818
23 19 1.87559571254785
23 20 0.592037223756722
23 21 0.387445948654747
23 22 1.88451066027442
23 23 6.08226412275069
23 24 -1.02174905989783
23 25 -0.753574361043024
23 26 1.8680225687036
23 27 -1.37111575155344
23 28 -1.66139382069819
23 29 0.90796003844183
23 30 -1.67419407902552
23 31 -2.54818449302963
23 32 -2.77126090880499
23 33 -2.67227073189796
23 34 -2.70164160283717
23 35 -2.59580327418988
23 36 -2.60416895165016
23 37 -2.77757478337734
23 38 -2.7764219315559
23 39 -2.66676783650757
23 40 -2.05109274967902
23 41 -2.46810780745456
23 42 -2.63095728682535
23 43 -2.61651002928193
23 44 -3.08006702873358
23 45 -3.08984121538657
23 46 -3.08518066012772
23 47 -3.06381960003741
23 48 -2.97792178625932
23 49 -3.03343164604636
23 50 -3.03934194860175
23 51 -3.02606047788692
23 52 -3.00930252186143
23 53 0

24 1 -2.51331364444036
24 2 -2.54552051246572
24 3 -2.53330018824827
24 4 -2.68703244676969
24 5 -2.76927332854087
24 6 -2.76245168195281
24 7 -2.75489976209922
24 8 -2.73234962413741
24 9 -2.73234214870156
24 10 -2.74326396950384
24 11 -2.13012183167718
24 12 -2.14717794540347
24 13 -2.58173583413565
24 14 -2.01880811348059
24 15 -2.12735520560583
24 16 -2.09367051875924
24 17 -2.6014875603882
24 18 -1.11589070631924
24 19 -1.50175115213259
24 20 -1.87330596903386
24 21 0.652365337627106
24 22 -0.126054117056301
24 23 -1.02174905989772
24 24 7.06706449126905
24 25 2.01158987029553
24 26 -1.37438946794703
24 27 0.893761689203354
24 28 0.282592211871332
24 29 -1.39583018165095
24 30 0.189115915827212
24 31 -2.14875426897963
24 32 -2.49307704151659
24 33 -2.25164142056305
24 34 -2.42419023909908
24 35 -2.25414949940345
24 36 -2.19125065321805
24 37 -2.39966931576013
24 38 -2.40188035176376
24 39 -2.29179961924816
24 40 -1.61374682075112
24 41 -2.02494791049557
24 42 -2.21132512050603
24 43 -2.19289173554837
24 44 -2.91130398303847
24 45 -2.92492541709227
24 46 -2.91927207784606
24 47 -2.8753719759707
24 48 -2.73408574267992
24 49 -2.8154728998533
24 50 -2.82122066840009
24 51 -2.80207951473395
24 52 -2.76785711370661
24 53 0

25 1 -2.54551911193818
25 2 -2.5733040064365
25 3 -2.55974997859114
25 4 -2.70642883831035
25 5 -2.78217700259536
25 6 -2.7757962574904
25 7 -2.76927391310774
25 8 -2.74326315605679
25 9 -2.74325423081897
25 10 -2.74372285281154
25 11 -2.14717113004052
25 12 -2.16147097835987
25 13 -2.4822499935912
25 14 -1.62952792183886
25 15 -2.01838520123127
25 16 -2.09107540879961
25 17 -2.5816644684567
25 18 -0.287421279178797
25 19 -1.38571872365446
25 20 -1.83140442023988
25 21 1.78871767408481
25 22 0.3777349227563
25 23 -0.753574361043055
25 24 2.01158987029554
25 25 6.33332879606044
25 26 -1.2982920584234
25 27 1.87336519028876
25 28 0.606967847866595
25 29 -1.37436835967315
25 30 0.282602304017698
25 31 -2.17336287544829
25 32 -2.48898815057782
25 33 -2.29390006003162
25 34 -2.41809903463746
25 35 -2.26819610093468
25 36 -2.12444535363159
25 37 -2.38405906327114
25 38 -2.38046944617026
25 39 -2.22674795316048
25 40 -1.50966168930692
25 41 -1.97335593066149
25 42 -2.16194751833653
25 43 -2.13938050824366
25 44 -2.91761305464533
25 45 -2.92159538105735
25 46 -2.92319545713876
25 47 -2.8511525973273
25 48 -2.68514055890304
25 49 -2.79558104385384
25 50 -2.81308752371305
25 51 -2.7869084489843
25 52 -2.75699249565607
25 53 0

26 1 -2.87698829179318
26 2 -2.89092831677925
26 3 -2.87863971867202
26 4 -2.96596240240812
26 5 -3.00070378713703
26 6 -3.00031633868583
26 7 -2.99280536661935
26 8 -3.00861881557503
26 9 -3.00861603158045
26 10 -3.01787054574382
26 11 -0.738830322854465
26 12 -0.747766385563683
26 13 -2.97594685610517
26 14 -2.72748192866316
26 15 -2.7559841638745
26 16 -0.574329861533761
26 17 -2.97322254195067
26 18 -2.13503240411731
26 19 0.598580246681804
26 20 -0.118101317856718
26 21 -0.487855418656711
26 22 0.599505197649051
26 23 1.86802256870361
26 24 -1.37438946794686
26 25 -1.29829205842365
26 26 6.06826350937783
26 27 -1.66136210418151
26 28 -1.77931863932944
26 29 2.15193764284302
26 30 -1.76391763171913
26 31 -2.55334425115636
26 32 -2.77496565141229
26 33 -2.6827064847981
26 34 -2.70691832457928
26 35 -2.59726177583362
26 36 -2.78361328561043
26 37 -2.84614817743078
26 38 -2.85407803020323
26 39 -2.84249480913574
26 40 -2.48914467308031
26 41 -2.71927988236093
26 42 -2.78829659961447
26 43 -2.77247683477255
26 44 -3.07467084960491
26 45 -3.09121007204723
26 46 -3.08125101583583
26 47 -3.08583456991717
26 48 -3.04505135660826
26 49 -3.05711401617465
26 50 -3.053335080141
26 51 -3.04689616037904
26 52 -3.02971093296782
26 53 0

27 1 -2.65828434221025
27 2 -2.6763530428719
27 3 -2.66318302112444
27 4 -2.77579151308904
27 5 -2.82263217460627
27 6 -2.82192036469631
27 7 -2.81198813191369
27 8 -2.81185685856816
27 9 -2.8118523933947
27 10 -2.82246003400005
27 11 -2.22692013499945
27 12 -2.24420824340542
27 13 -2.73703073740202
27 14 -2.30929784450428
27 15 -2.42189942893893
27 16 -2.22566387477505
27 17 -2.74858471464795
27 18 -1.41752833889884
27 19 -1.8046012212321
27 20 -2.09107325219042
27 21 0.366714412119695
27 22 -0.495363966926292
27 23 -1.37111575155321
27 24 0.893761689203368
27 25 1.87336519028875
27 26 -1.66136210418204
27 27 6.30277374387471
27 28 1.98419424412979
27 29 -1.67416285548276
27 30 1.15159812146302
27 31 -2.26820912490857
27 32 -2.52657230717171
27 33 -2.43287912335338
27 34 -2.44193384882789
27 35 -2.31469270584697
27 36 -2.45863558596549
27 37 -2.57759279438568
27 38 -2.58330567899984
27 39 -2.53302505665711
27 40 -2.02193306478343
27 41 -2.35938920135581
27 42 -2.4728897043126
27 43 -2.45449051561039
27 44 -2.92923449987113
27 45 -2.94793630037422
27 46 -2.93734575934223
27 47 -2.92862769418342
27 48 -2.84911671186812
27 49 -2.88539431598292
27 50 -2.88496394700484
27 51 -2.87224560600473
27 52 -2.84888926748242
27 53 0

28 1 -2.67522310621582
28 2 -2.69109275848731
28 3 -2.67635101854636
28 4 -2.7821691401333
28 5 -2.82108042749794
28 6 -2.82262962899316
28 7 -2.81030468943166
28 8 -2.81290488957423
28 9 -2.8129017890091
28 10 -2.82666592778282
28 11 -2.22617971555651
28 12 -2.24478085020234
28 13 -2.79216571402565
28 14 -2.5583629064626
28 15 -2.56727852610303
28 16 -2.24421011235407
28 17 -2.78256086118888
28 18 -2.03092424444608
28 19 -1.9616745196154
28 20 -2.16147206324429
28 21 -0.430574338338451
28 22 -1.02588503364327
28 23 -1.66139382069806
28 24 0.28259221187133
28 25 0.606967847866577
28 26 -1.7793186393297
28 27 1.98419424412979
28 28 6.39539699954908
28 29 -1.76391260042323
28 30 2.14662770071458
28 31 -2.27213514551331
28 32 -2.52044503716848
28 33 -2.44867410635142
28 34 -2.43551193427627
28 35 -2.30790210819911
28 36 -2.59140067968521
28 37 -2.62735423911658
28 38 -2.64064180191501
28 39 -2.65576741248916
28 40 -2.38352726801772
28 41 -2.55480269162076
28 42 -2.59201648068654
28 43 -2.57107221981892
28 44 -2.92051985089346
28 45 -2.94473311849619
28 46 -2.92992969983328
28 47 -2.94144071160252
28 48 -2.89596624612512
28 49 -2.90029442114238
28 50 -2.89256812869628
28 51 -2.8858823284759
28 52 -2.86303038814029
28 53 0

29 1 -2.86199316132473
29 2 -2.87698635863874
29 3 -2.86210087292843
29 4 -2.9553503316966
29 5 -2.99280409735535
29 6 -2.9923585378306
29 7 -2.98433244764163
29 8 -2.99806792339702
29 9 -2.99806528926124
29 10 -3.00861754285184
29 11 -0.722027550688193
29 12 -0.738834755856694
29 13 -2.9732356614394
29 14 -2.75610573144811
29 15 -2.7601415177721
29 16 -0.612438588869325
29 17 -2.96571672587991
29 18 -2.27211136118789
29 19 0.251685627703264
29 20 -0.252533097380306
29 21 -0.717788262617026
29 22 0.228314964060075
29 23 0.907960038441824
29 24 -1.39583018165082
29 25 -1.37436835967311
29 26 2.151937642843
29 27 -1.67416285548278
29 28 -1.76391260042285
29 29 6.6516380866354
29 30 -1.74413359967187
29 31 -2.53301452192431
29 32 -2.76734225468375
29 33 -2.65263089070613
29 34 -2.70315820851051
29 35 -2.58480985678902
29 36 -2.7960434489237
29 37 -2.84066606619477
29 38 -2.8515077161019
29 39 -2.85664352473662
29 40 -2.56342144078138
29 41 -2.74318261813172
29 42 -2.79680096383109
29 43 -2.77960525390713
29 44 -3.06804159398565
29 45 -3.08637532489451
29 46 -3.07520613958902
29 47 -3.08380260603953
29 48 -3.04866749592682
29 49 -3.05380079453481
29 50 -3.04780001822767
29 51 -3.04303560245774
29 52 -3.02454275177508
29 53 0

30 1 -2.65826969684695
30 2 -2.67522313127427
30 3 -2.65828233332172
30 4 -2.76926493059191
30 5 -2.81030404572246
30 6 -2.81198482428695
30 7 -2.79889916695563
30 8 -2.79798619426032
30 9 -2.79798321623745
30 10 -2.81290470788925
30 11 -2.20719982674896
30 12 -2.22618205438842
30 13 -2.78257558582143
30 14 -2.56738443745588
30 15 -2.55947606281831
30 16 -2.22692519388675
30 17 -2.76926498366465
30 18 -2.11767938622083
30 19 -1.95461218070899
30 20 -2.14717808406853
30 21 -0.597314559651217
30 22 -1.09771968570024
30 23 -1.67419407902553
30 24 0.189115915827172
30 25 0.282602304017612
30 26 -1.76391763171924
30 27 1.151598121463
30 28 2.14662770071458
30 29 -1.74413359967246
30 30 6.91563420012297
30 31 -2.25004271942061
30 32 -2.50682185872575
30 33 -2.41976981680397
30 34 -2.42506062381537
30 35 -2.29069175107635
30 36 -2.59290881574448
30 37 -2.61624203343205
30 38 -2.63217683285968
30 39 -2.6578023146282
30 40 -2.43130340465092
30 41 -2.56591179578615
30 42 -2.59132675061396
30 43 -2.56865303835002
30 44 -2.91117847423433
30 45 -2.93712226541059
30 46 -2.9211995952017
30 47 -2.93591561247101
30 48 -2.8940704801363
30 49 -2.89307242305626
30 50 -2.88335384216003
30 51 -2.87834972927082
30 52 -2.8542355173551
30 53 0

31 1 -1.08279129386139
31 2 -1.14221443041312
31 3 -1.14573519047531
31 4 -1.38811661982422
31 5 -1.50649131467564
31 6 -1.51046107476654
31 7 -1.46895278230418
31 8 -2.03050060390333
31 9 -2.03049395568746
31 10 -2.05104263050891
31 11 -2.7998568576666
31 12 -2.80975919660844
31 13 -2.0027311615173
31 14 -1.75987795788963
31 15 -1.72698715054366
31 16 -2.81270056294517
31 17 -1.98194126350232
31 18 -1.38929284013464
31 19 -2.69252067939172
31 20 -2.78081969621637
31 21 -1.94154727901527
31 22 -2.26008911008668
31 23 -2.54818449303001
31 24 -2.14875426898506
31 25 -2.17336287544926
31 26 -2.55334425115351
31 27 -2.2682091249134
31 28 -2.27213514551839
31 29 -2.53301452192492
31 30 -2.25004271941774
31 31 1.10765010692155
31 32 0.228181364577296
31 33 -0.751888429136344
31 34 -0.670846460741182
31 35 -0.476281465355927
31 36 -1.63963423490376
31 37 -1.6146592996683
31 38 -1.63115743916172
31 39 -1.70378463252122
31 40 -1.66493731290739
31 41 -1.67882056444987
31 42 -1.62921257371742
31 43 -1.5917217492858
31 44 -1.96626480741386
31 45 -2.00951787836116
31 46 -1.98499993203493
31 47 -1.9474325803736
31 48 -1.7671172775674
31 49 -1.76741404987776
31 50 -1.74447619057408
31 51 -1.69889337787903
31 52 -1.62483664099086
31 53 0

32 1 -1.72148381499345
32 2 -1.73993078444471
32 3 -1.65293139605613
32 4 -1.85958654522215
32 5 -1.91561227937671
32 6 -1.929252480139
32 7 -1.88861314386512
32 8 -2.30517107584591
32 9 -2.30516799478961
32 10 -2.31761101648661
32 11 -2.88321872753187
32 12 -2.89100631068685
32 13 -2.30803780093181
32 14 -2.17425002207667
32 15 -2.19532408405275
32 16 -2.89873234227555
32 17 -2.30804278012815
32 18 -1.83962426775818
32 19 -2.85379799845968
32 20 -2.89196259735321
32 21 -2.33473146270958
32 22 -2.59126929958594
32 23 -2.77126090880448
32 24 -2.49307704151615
32 25 -2.48898815058424
32 26 -2.77496565141372
32 27 -2.52657230717426
32 28 -2.52044503717591
32 29 -2.76734225468043
32 30 -2.5068218587284
32 31 0.228181364575187
32 32 -0.144050547889307
32 33 -1.25581391671426
32 34 -0.813052892760256
32 35 -0.69738133064529
32 36 -2.04116669073595
32 37 -2.01769171675868
32 38 -2.02450835988957
32 39 -2.05608152311438
32 40 -2.02363160196092
32 41 -2.05913838238073
32 42 -2.04680478745054
32 43 -2.03085840867808
32 44 -2.19211470492537
32 45 -2.22840498743781
32 46 -2.20604988637916
32 47 -2.21021588162726
32 48 -2.10761062942087
32 49 -2.12726779501025
32 50 -2.12189163144376
32 51 -2.08945356999352
32 52 -2.05868371014977
32 53 0

33 1 -1.0998375698034
33 2 -1.18195084404703
33 3 -1.12465426847058
33 4 -1.45426871827555
33 5 -1.6500484295383
33 6 -1.64142204321827
33 7 -1.59761888743983
33 8 -2.21283823240425
33 9 -2.21282784835246
33 10 -2.23866558959691
33 11 -2.96785173287094
33 12 -2.97657855179174
33 13 -2.15342348897374
33 14 -1.82860883291223
33 15 -1.78057652341506
33 16 -2.97319679762488
33 17 -2.1204566415888
33 18 -1.34723831181451
33 19 -2.82513589074815
33 20 -2.92785993512097
33 21 -1.9891724821722
33 22 -2.34073313103352
33 23 -2.67227073189459
33 24 -2.25164142056427
33 25 -2.29390006003898
33 26 -2.68270648480415
33 27 -2.43287912335671
33 28 -2.44867410634972
33 29 -2.6526308907065
33 30 -2.41976981680333
33 31 -0.751888429137365
33 32 -1.25581391671663
33 33 -0.618352647629388
33 34 -1.40286436999467
33 35 -1.08198090137584
33 36 -1.74761459252083
33 37 -1.73093250861615
33 38 -1.74574909899902
33 39 -1.82553613680596
33 40 -1.69205730256191
33 41 -1.77035473451866
33 42 -1.72302814476098
33 43 -1.66875492971379
33 44 -2.2001056280063
33 45 -2.24104562236151
33 46 -2.22086823469443
33 47 -2.12968974061261
33 48 -1.881048004436
33 49 -1.90488904908193
33 50 -1.87407445781948
33 51 -1.81438018555268
33 52 -1.7101687347169
33 53 0

34 1 -1.76236923991364
34 2 -1.77044358095656
34 3 -1.71262157895742
34 4 -1.84414718908393
34 5 -1.86003405153307
34 6 -1.87721227414734
34 7 -1.8389747780376
34 8 -2.21755592329418
34 9 -2.21755383631807
34 10 -2.22741857474921
34 11 -2.80872798915071
34 12 -2.81606033131363
34 13 -2.22573850599079
34 14 -2.13653976894395
34 15 -2.15543970220678
34 16 -2.82356333758793
34 17 -2.22700446540979
34 18 -1.8909174271768
34 19 -2.78129955665178
34 20 -2.81757967758923
34 21 -2.30832482233508
34 22 -2.53761073520169
34 23 -2.70164160283723
34 24 -2.42419023910103
34 25 -2.41809903463515
34 26 -2.70691832458239
34 27 -2.44193384882267
34 28 -2.43551193427886
34 29 -2.70315820850957
34 30 -2.42506062381451
34 31 -0.670846460733632
34 32 -0.813052892767756
34 33 -1.40286436999687
34 34 -0.54636442701985
34 35 -0.20160023026849
34 36 -1.99642436995663
34 37 -1.97284705314041
34 38 -1.98058697768366
34 39 -2.00747113421303
34 40 -2.00509166640179
34 41 -2.01850151852051
34 42 -2.00554891208588
34 43 -1.99390222981252
34 44 -2.08832860956273
34 45 -2.12296419591401
34 46 -2.10110810472918
34 47 -2.1184197834038
34 48 -2.05180734022044
34 49 -2.06234274808805
34 50 -2.05867129029239
34 51 -2.03758145545321
34 52 -2.01824894105268
34 53 0

35 1 -1.36547954342679
35 2 -1.4169904115435
35 3 -1.42348698397307
35 4 -1.59515096269971
35 5 -1.64303724646381
35 6 -1.66126497587024
35 7 -1.61071285268343
35 8 -2.07516898070298
35 9 -2.07516521430215
35 10 -2.09209262950312
35 11 -2.75311935523732
35 12 -2.76211685207022
35 13 -2.0791300668236
35 14 -1.93201754055735
35 15 -1.91064670659999
35 16 -2.76934221510068
35 17 -2.0652139882783
35 18 -1.64560315318227
35 19 -2.70051621015962
35 20 -2.75545258264409
35 21 -2.11578441264332
35 22 -2.38022209805138
35 23 -2.59580327419695
35 24 -2.25414949940035
35 25 -2.26819610093648
35 26 -2.59726177583171
35 27 -2.31469270584105
35 28 -2.30790210818799
35 29 -2.58480985678686
35 30 -2.29069175107554
35 31 -0.476281465347078
35 32 -0.697381330642667
35 33 -1.08198090137472
35 34 -0.201600230266667
35 35 1.26531859879208
35 36 -1.79313880279785
35 37 -1.76235843978968
35 38 -1.7802007830108
35 39 -1.83778212611862
35 40 -1.83419323281146
35 41 -1.83308881748885
35 42 -1.79104106929901
35 43 -1.76072523937197
35 44 -1.96611626345357
35 45 -2.01040758076538
35 46 -1.98327466022763
35 47 -1.9923509988416
35 48 -1.89204992850348
35 49 -1.88458598743681
35 50 -1.86600299837397
35 51 -1.84247566998233
35 52 -1.79126396735324
35 53 0

36 1 -2.07225415078567
36 2 -2.0920180078074
36 3 -2.03602962800452
36 4 -2.26459167285138
36 5 -2.39905496638408
36 6 -2.38110337129823
36 7 -2.38402907739183
36 8 -2.38470934318788
36 9 -2.38469528679273
36 10 -2.37981605078388
36 11 -3.04895304252421
36 12 -3.05601403594998
36 13 -2.0739305706332
36 14 -1.38761841992306
36 15 -1.48288270744093
36 16 -3.0518628190955
36 17 -2.12716042902848
36 18 -0.563002942131224
36 19 -2.86441020513953
36 20 -3.00236301838044
36 21 -1.42233665891314
36 22 -1.95610473444781
36 23 -2.60416895165317
36 24 -2.19125065321647
36 25 -2.12444535363123
36 26 -2.78361328560871
36 27 -2.45863558596524
36 28 -2.59140067968927
36 29 -2.79604344892632
36 30 -2.59290881574163
36 31 -1.63963423490668
36 32 -2.04116669072966
36 33 -1.74761459252264
36 34 -1.99642436995984
36 35 -1.79313880279678
36 36 2.00925646144277
36 37 0.915280035145197
36 38 0.926933977311021
36 39 1.06297544299935
36 40 0.441373099540347
36 41 0.0323191686143778
36 42 -0.209624161698882
36 43 -0.210906415683713
36 44 -2.26346700180793
36 45 -2.09588362789604
36 46 -2.23405114103756
36 47 -1.64758898428052
36 48 -1.16480911047253
36 49 -1.54420287869073
36 50 -1.66008406773161
36 51 -1.61112730163735
36 52 -1.49026089322683
36 53 0

37 1 -2.06665452740796
37 2 -2.08700678967016
37 3 -2.04680701841681
37 4 -2.2611958432784
37 5 -2.38926751810617
37 6 -2.37254319275807
37 7 -2.3746672123734
37 8 -2.41326145532392
37 9 -2.4132538019273
37 10 -2.42416696817058
37 11 -3.03803922554194
37 12 -3.04627791845476
37 13 -2.27733829737445
37 14 -1.79914724978444
37 15 -1.83641522784687
37 16 -3.04985242548562
37 17 -2.28493799605753
37 18 -1.11815800256137
37 19 -2.9416151084793
37 20 -3.02464670037598
37 21 -1.88510919609762
37 22 -2.3300195993107
37 23 -2.77757478338065
37 24 -2.399669315761
37 25 -2.3840590632701
37 26 -2.84614817742979
37 27 -2.57759279438583
37 28 -2.62735423911818
37 29 -2.8406660661956
37 30 -2.61624203343275
37 31 -1.61465929967172
37 32 -2.01769171675713
37 33 -1.73093250862052
37 34 -1.97284705314155
37 35 -1.76235843979549
37 36 0.915280035144565
37 37 3.38328301394314
37 38 1.31629644943049
37 39 0.616589349971246
37 40 -0.147187043407277
37 41 -0.446208038076052
37 42 -0.589352769573934
37 43 -0.571302574584027
37 44 -2.3502092358348
37 45 -2.31779073621088
37 46 -2.35444475918941
37 47 -2.06695685142123
37 48 -1.69730215287132
37 49 -1.92246609195687
37 50 -1.96209431230259
37 51 -1.9263050227955
37 52 -1.82235576145527
37 53 0

38 1 -2.09346354038118
38 2 -2.10788701629366
38 3 -2.05993752595411
38 4 -2.27594030809629
38 5 -2.40520052387432
38 6 -2.38676028843221
38 7 -2.39256888986065
38 8 -2.42985276709604
38 9 -2.42984422612713
38 10 -2.43701944321192
38 11 -3.04711148933192
38 12 -3.05480308175745
38 13 -2.27760161834306
38 14 -1.78748306823353
38 15 -1.83023352228225
38 16 -3.05732956241092
38 17 -2.29173326382092
38 18 -1.0979923135133
38 19 -2.94517859194697
38 20 -3.03065740379288
38 21 -1.87311565228573
38 22 -2.31931804393475
38 23 -2.77642193155798
38 24 -2.40188035176589
38 25 -2.3804694461678
38 26 -2.85407803020076
38 27 -2.58330567900052
38 28 -2.6406418019169
38 29 -2.85150771610251
38 30 -2.63217683286177
38 31 -1.63115743916295
38 32 -2.02450835988768
38 33 -1.74574909900391
38 34 -1.98058697768459
38 35 -1.78020078301328
38 36 0.926933977310474
38 37 1.31629644943048
38 38 1.48647345588784
38 39 0.642115062290321
38 40 -0.101806603326798
38 41 -0.403208297350422
38 42 -0.545934775368053
38 43 -0.541330487937741
38 44 -2.35445173577437
38 45 -2.30362414176332
38 46 -2.3516309332705
38 47 -2.02428327174467
38 48 -1.63266260183833
38 49 -1.88155756216666
38 50 -1.94065488335936
38 51 -1.89318311109656
38 52 -1.78385176622619
38 53 0

39 1 -2.1656575872283
39 2 -2.17210334960362
39 3 -2.09588278140481
39 4 -2.32123748142001
39 5 -2.44907272717387
39 6 -2.43051378030547
39 7 -2.43765957115628
39 8 -2.4569443354163
39 9 -2.45693103825546
39 10 -2.45281012166835
39 11 -3.06659617761881
39 12 -3.07325345227466
39 13 -2.17485350342889
39 14 -1.51579893672505
39 15 -1.59459098287089
39 16 -3.07143723203265
39 17 -2.22479820858223
39 18 -0.696061458808079
39 19 -2.91101704013849
39 20 -3.03173084844873
39 21 -1.5318608400447
39 22 -2.03513039114972
39 23 -2.66676783650205
39 24 -2.29179961924744
39 25 -2.22674795316023
39 26 -2.84249480913597
39 27 -2.53302505665844
39 28 -2.65576741249175
39 29 -2.85664352473201
39 30 -2.65780231462961
39 31 -1.7037846325225
39 32 -2.05608152312238
39 33 -1.82553613681836
39 34 -2.00747113420933
39 35 -1.83778212611639
39 36 1.06297544299949
39 37 0.616589349971589
39 38 0.642115062290438
39 39 1.12270468986257
39 40 0.298934888989635
39 41 -0.212467735548628
39 42 -0.432466721572601
39 43 -0.413613401329676
39 44 -2.32196483242101
39 45 -2.13345460915077
39 46 -2.2861610230295
39 47 -1.69387760901081
39 48 -1.24686575479927
39 49 -1.61280278032908
39 50 -1.73243587122398
39 51 -1.66046760563647
39 52 -1.58135605734756
39 53 0

40 1 -2.02387119066564
40 2 -2.03333287929404
40 3 -1.84928232104219
40 4 -2.17802299474577
40 5 -2.3972752489635
40 6 -2.35949810989094
40 7 -2.37869413577935
40 8 -2.20493491573831
40 9 -2.20489454696151
40 10 -2.15744359060648
40 11 -3.06078994953951
40 12 -3.06305300563294
40 13 -1.53234034502486
40 14 -0.68168453599418
40 15 -0.764977955839003
40 16 -3.0170498137687
40 17 -1.62692456605754
40 18 0.210992074790362
40 19 -2.51623609153949
40 20 -2.84898313412112
40 21 -0.662698261781956
40 22 -1.19632491775266
40 23 -2.05109274968078
40 24 -1.61374682075086
40 25 -1.5096616893073
40 26 -2.48914467308036
40 27 -2.02193306478321
40 28 -2.38352726801753
40 29 -2.56342144078207
40 30 -2.43130340465186
40 31 -1.66493731290774
40 32 -2.02363160195777
40 33 -1.69205730256074
40 34 -2.00509166640014
40 35 -1.83419323281844
40 36 0.441373099540789
40 37 -0.147187043407292
40 38 -0.101806603326478
40 39 0.298934888989501
40 40 1.26507860191313
40 41 0.57790596187699
40 42 0.33041442182964
40 43 0.372031752782504
40 44 -1.87458142770516
40 45 -1.42985670095024
40 46 -1.76760403630443
40 47 -0.864504761092467
40 48 -0.392170076984286
40 49 -0.796730377695013
40 50 -0.949907448192534
40 51 -0.87304612076727
40 52 -0.804581405858748
40 53 0

41 1 -2.10348246577622
41 2 -2.11993095692168
41 3 -2.04399989375075
41 4 -2.28346843914492
41 5 -2.4242709432531
41 6 -2.40447331027293
41 7 -2.4094392016086
41 8 -2.35571780826421
41 9 -2.35569598764838
41 10 -2.34291894160699
41 11 -3.06194424208955
41 12 -3.06751563443132
41 13 -1.94957400740047
41 14 -1.22877789154379
41 15 -1.27420006877111
41 16 -3.05282817658405
41 17 -1.99396554434833
41 18 -0.429681948881996
41 19 -2.7838260755771
41 20 -2.97355241164128
41 21 -1.25473251831625
41 22 -1.75733073173164
41 23 -2.46810780745425
41 24 -2.02494791049543
41 25 -1.97335593066227
41 26 -2.71927988235646
41 27 -2.35938920135648
41 28 -2.55480269162243
41 29 -2.74318261812694
41 30 -2.56591179578527
41 31 -1.67882056445236
41 32 -2.05913838238336
41 33 -1.77035473452091
41 34 -2.01850151852477
41 35 -1.8330888174891
41 36 0.0323191686142233
41 37 -0.446208038076322
41 38 -0.403208297350911
41 39 -0.212467735548304
41 40 0.577905961876603
41 41 1.3617073977196
41 42 1.01561133500729
41 43 1.08993429942069
41 44 -2.16914368842701
41 45 -1.94669104736847
41 46 -2.12555924041262
41 47 -1.45723687712297
41 48 -0.998620668401259
41 49 -1.35482912667631
41 50 -1.45655479759691
41 51 -1.45571858447122
41 52 -1.27767983321269
41 53 0

42 1 -2.06185851579089
42 2 -2.08309697244479
42 3 -2.03441208201156
42 4 -2.26073159663755
42 5 -2.39789787675954
42 6 -2.3791447897468
42 7 -2.38272899189887
42 8 -2.38298814432242
42 9 -2.3829747290874
42 10 -2.38088442844592
42 11 -3.04993532927212
42 12 -3.05717266721264
42 13 -2.10154049984376
42 14 -1.45755001789048
42 15 -1.52821688210636
42 16 -3.05357806225002
42 17 -2.14080752700026
42 18 -0.679004714914303
42 19 -2.87421927228442
42 20 -3.00584639411639
42 21 -1.51109990152876
42 22 -2.0210750285911
42 23 -2.63095728682461
42 24 -2.21132512050789
42 25 -2.16194751833772
42 26 -2.78829659961245
42 27 -2.47288970431425
42 28 -2.5920164806856
42 29 -2.79680096383286
42 30 -2.59132675061385
42 31 -1.62921257371412
42 32 -2.04680478745589
42 33 -1.72302814476775
42 34 -2.00554891208401
42 35 -1.79104106930379
42 36 -0.209624161698272
42 37 -0.589352769573763
42 38 -0.545934775367175
42 39 -0.432466721572406
42 40 0.330414421829362
42 41 1.01561133500758
42 42 1.84547984686706
42 43 1.65619736728674
42 44 -2.27270122035967
42 45 -2.14220867364538
42 46 -2.25225522667473
42 47 -1.73482678799824
42 48 -1.27432199511607
42 49 -1.60832972300892
42 50 -1.70125992621452
42 51 -1.66623434058346
42 52 -1.52331247288026
42 53 0

43 1 -2.01625378228433
43 2 -2.04260961650593
43 3 -1.99774253215076
43 4 -2.22888893793349
43 5 -2.37293319183139
43 6 -2.35359401178598
43 7 -2.35601302670338
43 8 -2.35848894155648
43 9 -2.35847669210732
43 10 -2.35882426971319
43 11 -3.03930974533367
43 12 -3.04709562115928
43 13 -2.07940298392801
43 14 -1.42345927630401
43 15 -1.50543212937083
43 16 -3.04425829562871
43 17 -2.12007272955079
43 18 -0.627657703774654
43 19 -2.86352966801875
43 20 -2.9965894808943
43 21 -1.47189544803372
43 22 -1.99681141995133
43 23 -2.61651002928101
43 24 -2.19289173554911
43 25 -2.13938050824437
43 26 -2.77247683477181
43 27 -2.45449051561031
43 28 -2.57107221981738
43 29 -2.77960525390705
43 30 -2.56865303834831
43 31 -1.59172174928924
43 32 -2.03085840867722
43 33 -1.66875492971396
43 34 -1.99390222980769
43 35 -1.76072523936841
43 36 -0.210906415683093
43 37 -0.571302574583767
43 38 -0.541330487937555
43 39 -0.413613401329633
43 40 0.372031752782225
43 41 1.08993429942106
43 42 1.65619736728681
43 43 2.85777874620523
43 44 -2.26437179320801
43 45 -2.14152552398236
43 46 -2.2497268648967
43 47 -1.74040216152983
43 48 -1.27561089144351
43 49 -1.61882135735543
43 50 -1.70409426548344
43 51 -1.66961516762796
43 52 -1.53965142494042
43 53 0

44 1 -2.17105753813457
44 2 -2.15997542420704
44 3 -1.94423557687808
44 4 -2.26998876342502
44 5 -2.44515554619501
44 6 -2.42036800230057
44 7 -2.43095741668991
44 8 -2.75917551188113
44 9 -2.75917426460147
44 10 -2.76981005692888
44 11 -3.08406491748766
44 12 -3.09071319041205
44 13 -2.77221498304379
44 14 -2.69048069759312
44 15 -2.68969099047376
44 16 -3.1010111637882
44 17 -2.76360981360864
44 18 -2.41593153744024
44 19 -3.10548218937184
44 20 -3.10889912985452
44 21 -2.82760610557416
44 22 -2.99233282821179
44 23 -3.08006702873055
44 24 -2.91130398303933
44 25 -2.91761305464949
44 26 -3.07467084960346
44 27 -2.92923449987615
44 28 -2.92051985090264
44 29 -3.06804159398587
44 30 -2.91117847423656
44 31 -1.96626480742006
44 32 -2.19211470492283
44 33 -2.20010562800961
44 34 -2.08832860955559
44 35 -1.9661162634488
44 36 -2.26346700180947
44 37 -2.35020923583417
44 38 -2.35445173577392
44 39 -2.32196483242304
44 40 -1.87458142770573
44 41 -2.16914368842583
44 42 -2.27270122035487
44 43 -2.26437179320858
44 44 3.37424329374036
44 45 1.20415600118779
44 46 1.61858965281143
44 47 0.663726338825331
44 48 -0.310840642139683
44 49 -0.637450163986114
44 50 -0.702396525423268
44 51 -0.642673739437867
44 52 -0.555763414081262
44 53 0

45 1 -2.06635761077357
45 2 -1.93124010678493
45 3 -1.36398854660535
45 4 -1.96216690915599
45 5 -2.4575051545807
45 6 -2.3351774767379
45 7 -2.45879705038853
45 8 -2.78869450122958
45 9 -2.78869302154139
45 10 -2.79707638068669
45 11 -3.10344926399535
45 12 -3.10958743746001
45 13 -2.78624412779817
45 14 -2.64468290139925
45 15 -2.67486388887718
45 16 -3.11892054905863
45 17 -2.78512593436984
45 18 -2.19797456479487
45 19 -3.1200184948971
45 20 -3.12546011927758
45 21 -2.75193251101846
45 22 -2.97196035974754
45 23 -3.08984121538331
45 24 -2.92492541708834
45 25 -2.92159538106022
45 26 -3.09121007204725
45 27 -2.94793630037526
45 28 -2.94473311848889
45 29 -3.08637532489106
45 30 -2.93712226541829
45 31 -2.00951787835432
45 32 -2.22840498743253
45 33 -2.24104562236677
45 34 -2.12296419590937
45 35 -2.01040758075861
45 36 -2.0958836278952
45 37 -2.31779073620559
45 38 -2.30362414176752
45 39 -2.1334546091513
45 40 -1.42985670095168
45 41 -1.94669104736897
45 42 -2.14220867364828
45 43 -2.14152552398299
45 44 1.20415600118767
45 45 2.56156631293565
45 46 1.33512567279756
45 47 1.71239137454686
45 48 0.44823212124277
45 49 -0.102928904813039
45 50 -0.361296352036792
45 51 -0.200765076892338
45 52 -0.30179492563172
45 53 0

46 1 -2.17337568370087
46 2 -2.14121423394312
46 3 -1.84977202893512
46 4 -2.23328993075722
46 5 -2.45957014338316
46 6 -2.420352728847
46 7 -2.44834529571505
46 8 -2.77064553187231
46 9 -2.77064425749514
46 10 -2.78050616824501
46 11 -3.09092637640756
46 12 -3.09738836131659
46 13 -2.7803158230379
46 14 -2.68880656953279
46 15 -2.69527384302315
46 16 -3.10736910479211
46 17 -2.77367237879324
46 18 -2.37865896288198
46 19 -3.11116887998815
46 20 -3.11490826664452
46 21 -2.8195573961938
46 22 -2.99333813332586
46 23 -3.08518066013347
46 24 -2.9192720778432
46 25 -2.92319545714023
46 26 -3.08125101583769
46 27 -2.93734575933959
46 28 -2.92992969983681
46 29 -3.07520613958817
46 30 -2.92119959519233
46 31 -1.98499993203446
46 32 -2.20604988637802
46 33 -2.2208682346991
46 34 -2.10110810472052
46 35 -1.98327466022225
46 36 -2.23405114103697
46 37 -2.35444475918696
46 38 -2.35163093327097
46 39 -2.28616102302982
46 40 -1.76760403630436
46 41 -2.12555924041278
46 42 -2.25225522668077
46 43 -2.24972686489834
46 44 1.61858965281142
46 45 1.33512567279739
46 46 1.92953235060902
46 47 0.790005983729358
46 48 -0.165731088107421
46 49 -0.547203052154749
46 50 -0.659751721241357
46 51 -0.566808161534555
46 52 -0.518542616173853
46 53 0

47 1 -1.68184687776169
47 2 -1.47595599215235
47 3 -0.819224160921481
47 4 -1.46737993435925
47 5 -2.32287325122783
47 6 -2.02111220104672
47 7 -2.35880394009547
47 8 -2.78517222481215
47 9 -2.78516959163178
47 10 -2.79052842481673
47 11 -3.1143683075083
47 12 -3.12013969010638
47 13 -2.73598675257036
47 14 -2.43116850554964
47 15 -2.50746259387989
47 16 -3.12815556939296
47 17 -2.75057670400961
47 18 -1.76832923385809
47 19 -3.11675119234795
47 20 -3.13113007450705
47 21 -2.49343520807913
47 22 -2.83778942269449
47 23 -3.06381960003994
47 24 -2.87537197596894
47 25 -2.85115259732595
47 26 -3.08583456992265
47 27 -2.92862769418289
47 28 -2.94144071160345
47 29 -3.08380260604408
47 30 -2.93591561247735
47 31 -1.94743258037531
47 32 -2.21021588162822
47 33 -2.12968974061504
47 34 -2.11841978342037
47 35 -1.99235099884977
47 36 -1.64758898428279
47 37 -2.0669568514216
47 38 -2.02428327174313
47 39 -1.69387760901391
47 40 -0.864504761090385
47 41 -1.45723687712425
47 42 -1.73482678800083
47 43 -1.74040216153068
47 44 0.663726338824724
47 45 1.71239137454689
47 46 0.790005983728822
47 47 2.82526766133635
47 48 1.00274966676727
47 49 0.48165671346199
47 50 0.210548237914792
47 51 0.351192376704865
47 52 0.237651096904092
47 53 0

48 1 -1.19149454383863
48 2 -0.95786103458875
48 3 -0.273466819201312
48 4 -0.928025415304068
48 5 -2.02750731182218
48 6 -1.55725526568167
48 7 -2.11540470247459
48 8 -2.73228180241879
48 9 -2.73227624487029
48 10 -2.73269810225388
48 11 -3.11467957946171
48 12 -3.12015222609207
48 13 -2.59827246918521
48 14 -2.11954495913934
48 15 -2.20798891192597
48 16 -3.12574341524243
48 17 -2.63303881032704
48 18 -1.36019313201438
48 19 -3.08313822522819
48 20 -3.12023813877804
48 21 -2.15266740170444
48 22 -2.58577516146296
48 23 -2.97792178625823
48 24 -2.73408574268274
48 25 -2.68514055889983
48 26 -3.04505135660719
48 27 -2.84911671186925
48 28 -2.89596624611996
48 29 -3.04866749592623
48 30 -2.89407048013879
48 31 -1.76711727757227
48 32 -2.10761062942334
48 33 -1.88104800442469
48 34 -2.05180734022286
48 35 -1.89204992851131
48 36 -1.16480911046977
48 37 -1.69730215287183
48 38 -1.63266260184119
48 39 -1.24686575479659
48 40 -0.392170076984988
48 41 -0.998620668400635
48 42 -1.27432199511621
48 43 -1.27561089144379
48 44 -0.31084064213977
48 45 0.448232121243631
48 46 -0.165731088106554
48 47 1.00274966676748
48 48 1.66022067022265
48 49 1.05000934610556
48 50 0.779313007401695
48 51 0.885886763084529
48 52 0.756650091032387
48 53 0

49 1 -1.56733230916477
49 2 -1.39764202331273
49 3 -0.786719583675793
49 4 -1.41874850040003
49 5 -2.20480992542322
49 6 -1.94192375365129
49 7 -2.22698506278785
49 8 -2.73314862415802
49 9 -2.73314527151348
49 10 -2.74040216090832
49 11 -3.10498713292213
49 12 -3.11107780608057
49 13 -2.67767097913294
49 14 -2.3547475304132
49 15 -2.42041500486197
49 16 -3.11877025322834
49 17 -2.68868346602698
49 18 -1.69879981682573
49 19 -3.09782164796395
49 20 -3.11906096728353
49 21 -2.4294094029228
49 22 -2.78612279319331
49 23 -3.03343164604892
49 24 -2.8154728998572
49 25 -2.79558104385412
49 26 -3.05711401617533
49 27 -2.88539431598855
49 28 -2.90029442114307
49 29 -3.05380079453855
49 30 -2.89307242305596
49 31 -1.76741404988469
49 32 -2.12726779500547
49 33 -1.90488904908595
49 34 -2.06234274808723
49 35 -1.88458598744167
49 36 -1.54420287869196
49 37 -1.92246609195903
49 38 -1.88155756216795
49 39 -1.61280278033137
49 40 -0.796730377694651
49 41 -1.35482912667444
49 42 -1.60832972300971
49 43 -1.61882135735615
49 44 -0.637450163986003
49 45 -0.102928904812572
49 46 -0.547203052155115
49 47 0.481656713462028
49 48 1.05000934610518
49 49 2.57708665253686
49 50 1.9182251773526
49 51 0.443812426216811
49 52 0.368038603083745
49 53 0

50 1 -1.65779160869589
50 2 -1.55501466526757
50 3 -1.03040554044467
50 4 -1.61685037974111
50 5 -2.22363553622417
50 6 -2.04969410970226
50 7 -2.22437623260701
50 8 -2.72251754740613
50 9 -2.72251456607508
50 10 -2.73250235377145
50 11 -3.09846840333536
50 12 -3.10489280055091
50 13 -2.68682761668271
50 14 -2.4139263035912
50 15 -2.45816193282681
50 16 -3.11324210517462
50 17 -2.68843604637407
50 18 -1.81394754197914
50 19 -3.09597950550239
50 20 -3.11464021239534
50 21 -2.50640795387282
50 22 -2.82871684519642
50 23 -3.03934194860433
50 24 -2.82122066840719
50 25 -2.8130875237136
50 26 -3.05333508014114
50 27 -2.88496394700899
50 28 -2.89256812869808
50 29 -3.04780001822988
50 30 -2.88335384216235
50 31 -1.74447619058452
50 32 -2.1218916314466
50 33 -1.87407445781604
50 34 -2.0586712902974
50 35 -1.86600299836937
50 36 -1.6600840677305
50 37 -1.96209431230518
50 38 -1.94065488336092
50 39 -1.73243587122374
50 40 -0.949907448192523
50 41 -1.45655479760004
50 42 -1.70125992621572
50 43 -1.70409426548395
50 44 -0.702396525424394
50 45 -0.361296352036074
50 46 -0.65975172124244
50 47 0.210548237914672
50 48 0.779313007401479
50 49 1.91822517735255
50 50 3.99829066392897
50 51 0.231448244077662
50 52 0.248868151204361
50 53 0

51 1 -1.59862082270429
51 2 -1.47314499837167
51 3 -0.936953919778096
51 4 -1.5147440600142
51 5 -2.19188120315312
51 6 -1.97643035938935
51 7 -2.20449421994597
51 8 -2.71555888137224
51 9 -2.71555547421404
51 10 -2.72316447112456
51 11 -3.10078916115297
51 12 -3.10689282864989
51 13 -2.6643466706092
51 14 -2.36275230156142
51 15 -2.41671297488804
51 16 -3.11437719320628
51 17 -2.67201583905894
51 18 -1.74204078115865
51 19 -3.09116043135249
51 20 -3.11386412752135
51 21 -2.44823127014226
51 22 -2.78930858774465
51 23 -3.02606047788214
51 24 -2.80207951473527
51 25 -2.78690844899044
51 26 -3.0468961603782
51 27 -2.87224560600821
51 28 -2.88588232847395
51 29 -3.04303560245417
51 30 -2.87834972927758
51 31 -1.6988933778782
51 32 -2.08945356998827
51 33 -1.81438018556133
51 34 -2.03758145545196
51 35 -1.84247566998756
51 36 -1.61112730164118
51 37 -1.92630502280014
51 38 -1.89318311109414
51 39 -1.66046760563803
51 40 -0.873046120767367
51 41 -1.4557185844731
51 42 -1.66623434058322
51 43 -1.66961516762983
51 44 -0.642673739438125
51 45 -0.200765076892479
51 46 -0.566808161534737
51 47 0.351192376705831
51 48 0.885886763085119
51 49 0.443812426217553
51 50 0.231448244078016
51 51 1.90351866412471
51 52 1.59580566217416
51 53 0

52 1 -1.53957650923094
52 2 -1.47225514574173
52 3 -1.04196013865959
52 4 -1.56474637459365
52 5 -2.1356273790482
52 6 -1.96619708480551
52 7 -2.13677248379343
52 8 -2.6875377917963
52 9 -2.68753417003313
52 10 -2.6967118236704
52 11 -3.09136446130655
52 12 -3.09779128033608
52 13 -2.63367211796475
52 14 -2.31887598551049
52 15 -2.36678542513445
52 16 -3.10542881455868
52 17 -2.63779114143711
52 18 -1.69395180152441
52 19 -3.0785867971528
52 20 -3.10401996456286
52 21 -2.41307117556891
52 22 -2.76375543304472
52 23 -3.00930252185959
52 24 -2.76785711370594
52 25 -2.75699249565733
52 26 -3.02971093297081
52 27 -2.84888926748227
52 28 -2.86303038813526
52 29 -3.02454275178063
52 30 -2.85423551735766
52 31 -1.62483664099357
52 32 -2.05868371014804
52 33 -1.7101687347209
52 34 -2.01824894105481
52 35 -1.7912639673483
52 36 -1.49026089323113
52 37 -1.82235576146034
52 38 -1.78385176622673
52 39 -1.58135605734902
52 40 -0.804581405858139
52 41 -1.27767983321296
52 42 -1.52331247288069
52 43 -1.53965142494069
52 44 -0.555763414079958
52 45 -0.301794925631342
52 46 -0.518542616174762
52 47 0.237651096904329
52 48 0.756650091032044
52 49 0.36803860308313
52 50 0.248868151205866
52 51 1.5958056621744
52 52 2.1177981237438
52 53 0

53 1 0
53 2 0
53 3 0
53 4 0
53 5 0
53 6 0
53 7 0
53 8 0
53 9 0
53 10 0
53 11 0
53 12 0
53 13 0
53 14 0
53 15 0
53 16 0
53 17 0
53 18 0
53 19 0
53 20 0
53 21 0
53 22 0
53 23 0
53 24 0
53 25 0
53 26 0
53 27 0
53 28 0
53 29 0
53 30 0
53 31 0
53 32 0
53 33 0
53 34 0
53 35 0
53 36 0
53 37 0
53 38 0
53 39 0
53 40 0
53 41 0
53 42 0
53 43 0
53 44 0
53 45 0
53 46 0
53 47 0
53 48 0
53 49 0
53 50 0
53 51 0
53 52 0
53 53 0


==> Tikz/H2_avr.txt <==
1 1 6.36053974515158
1 2 1.33097234806289
1 3 1.03496698669341
1 4 0.521020378287564
1 5 -0.0928687089340003
1 6 -0.665391208970354
1 7 -0.819911411345585
1 8 -2.81385652276672
1 9 -2.82027486251815
1 10 -2.66714756114193
1 11 -2.66213472567415
1 12 -2.5866246089408
1 13 -2.33060148875592
1 14 -2.39980388677379
1 15 -1.91038367243895
1 16 -2.40698075981598
1 17 -2.42425274649906
1 18 -2.02381289167883
1 19 -2.35859058385721
1 20 -2.26341412453984
1 21 -2.5556274924354
1 22 -2.63784440885454
1 23 -2.69443361552519
1 24 -2.8085599934747
1 25 -2.89613461096002
1 26 -2.79686181088948
1 27 -2.85586141950675
1 28 -1.68210881366491
1 29 -1.71026286912129
1 30 -1.56615962325664
1 31 -1.6369542230665
1 32 -1.97202676351838
1 33 -1.95051931354764
1 34 -1.73240025729577
1 35 -1.81644212056263
1 36 -1.69035140456003
1 37 -1.77480419051209
1 38 -1.97329051670228
1 39 -1.96450820861632
1 40 -2.16131081303589
1 41 -2.11849059012276
1 42 -2.07052134881782
1 43 -1.81871760974431
1 44 -1.91427032417903
1 45 -1.68059938292433
1 46 -1.95797511399134
1 47 -1.93224733038177
1 48 -2.04386571104149
1 49 -2.1240496269671
1 50 -2.11460649742444
1 51 0

2 1 1.33097234806289
2 2 6.35642702004812
2 3 1.24331632213348
2 4 0.955932762809618
2 5 0.150358615511012
2 6 -0.301082073036712
2 7 -0.608253631184926
2 8 -2.77967128354048
2 9 -2.79420750677582
2 10 -2.58874252302309
2 11 -2.53331346405276
2 12 -2.46786004656036
2 13 -1.59045186024054
2 14 -2.1370044571929
2 15 -2.28111447419963
2 16 -1.77779284602295
2 17 -2.29657453756296
2 18 -2.12849604244831
2 19 -1.96928070602099
2 20 -2.30326895466579
2 21 -2.33344313332488
2 22 -2.6964422858253
2 23 -2.55882254875407
2 24 -2.78750167046887
2 25 -2.85382208789914
2 26 -2.83618321134708
2 27 -2.86795152200301
2 28 -1.70329362997876
2 29 -1.70289610819391
2 30 -1.56504230325285
2 31 -1.64178471782307
2 32 -1.83039347248612
2 33 -1.75515040158503
2 34 -1.59815481062795
2 35 -1.64422831791745
2 36 -1.52875701596189
2 37 -1.57291130499
2 38 -1.84329301675203
2 39 -1.92860261034933
2 40 -2.17432742095121
2 41 -2.13705059517624
2 42 -2.03985994836247
2 43 -1.81281305237276
2 44 -1.82804773337633
2 45 -1.46197132762193
2 46 -1.74108687328365
2 47 -1.74856599391412
2 48 -1.95897174273391
2 49 -2.0268273501545
2 50 -2.0645812007982
2 51 0
3 1 1.03496698669343
3 2 1.2433163221335
3 3 6.3440850778483
3 4 1.01430496622483
3 5 0.588453751343002
3 6 0.11905594718438
3 7 -0.226401353144525
3 8 -2.72917050863633
3 9 -2.71187578806307
3 10 -2.47880277840458
3 11 -2.48673033385361
3 12 -2.67808136630664
3 13 -2.27737027691984
3 14 -1.4134049349325
3 15 -2.14528585859685
3 16 -2.24527330434679
3 17 -1.98424408906361
3 18 -2.00008217917038
3 19 -1.8080180170905
3 20 -2.07765185963566
3 21 -2.06912657870695
3 22 -2.59881966054852
3 23 -2.26559831498849
3 24 -2.72806650917075
3 25 -2.78805082562391
3 26 -2.80399380235106
3 27 -2.79627578854228
3 28 -1.65454057456809
3 29 -1.66230200605789
3 30 -1.53578873858209
3 31 -1.62197359504774
3 32 -1.90728346272636
3 33 -1.81709111784484
3 34 -1.58241779492916
3 35 -1.41809666263796
3 36 -1.47392538685097
3 37 -1.63822318695268
3 38 -1.72738758151163
3 39 -1.8600512041877
3 40 -2.05382792489739
3 41 -2.04453930358804
3 42 -1.92024709808221
3 43 -1.61387178775645
3 44 -1.66846020719858
3 45 -1.34544216580955
3 46 -1.48589141177486
3 47 -1.72700366818587
3 48 -1.91705670608243
3 49 -1.93165907488394
3 50 -2.02718875368366
3 51 0
4 1 0.521020378287503
4 2 0.95593276280957
4 3 1.01430496622482
4 4 6.3473941091645
4 5 0.971531630923809
4 6 0.883051883715828
4 7 0.485029156721629
4 8 -2.7720351681541
4 9 -2.72810069758913
4 10 -2.39461651564963
4 11 -1.92625701781775
4 12 -2.18754884241822
4 13 -1.73473532738629
4 14 -1.95072392477787
4 15 -1.59673170948043
4 16 -1.96208462116165
4 17 -1.70899681470388
4 18 -1.90729878128819
4 19 -2.1480050219553
4 20 -1.97649003512108
4 21 -2.37331809474229
4 22 -2.58544022333067
4 23 -2.36200456724067
4 24 -2.78703058778673
4 25 -2.75115687668781
4 26 -2.77682645911023
4 27 -2.87617678690648
4 28 -1.63886037266291
4 29 -1.65035248438864
4 30 -1.50058557251075
4 31 -1.58250711828089
4 32 -1.90399841958468
4 33 -1.75498162667123
4 34 -1.57191835846054
4 35 -1.40751451076521
4 36 -1.5127195908901
4 37 -1.5072299258629
4 38 -1.7109181167801
4 39 -1.82561947660302
4 40 -2.09115731401032
4 41 -2.01901480455425
4 42 -1.86809596097372
4 43 -1.56769723796629
4 44 -1.79213417167267
4 45 -1.43118978323889
4 46 -1.62886629908211
4 47 -1.7004827882262
4 48 -1.88023392496833
4 49 -2.00231865770244
4 50 -2.05857656325448
4 51 0
5 1 -0.0928687089340815
5 2 0.150358615510996
5 3 0.588453751342934
5 4 0.971531630923817
5 5 6.34134622145211
5 6 1.21697148511845
5 7 1.06278107713459
5 8 -2.72520309743769
5 9 -2.72641738551817
5 10 -2.61017442171643
5 11 -2.42281350238879
5 12 -2.6339248138158
5 13 -2.13473750596631
5 14 -1.85006885162655
5 15 -2.35013743991856
5 16 -2.18268975568594
5 17 -2.43464772732147
5 18 -1.65911339887949
5 19 -1.85098087491268
5 20 -1.41848152570918
5 21 -1.92864036351723
5 22 -2.3815935195496
5 23 -2.15275331497425
5 24 -2.633572917515
5 25 -2.07599542100561
5 26 -2.80788904893766
5 27 -2.88765808842531
5 28 -1.66851881223421
5 29 -1.69946997964776
5 30 -1.52463699887177
5 31 -1.60143707004043
5 32 -1.92746702245214
5 33 -1.81560739531175
5 34 -1.67602516625492
5 35 -1.57477293436211
5 36 -1.50289627273802
5 37 -1.71973369613597
5 38 -1.7567287523543
5 39 -1.85347797843668
5 40 -2.1712606326156
5 41 -2.09444889098638
5 42 -1.96384073572087
5 43 -1.74494051984411
5 44 -1.8555180533949
5 45 -1.72950182106028
5 46 -1.77968962246119
5 47 -1.66732212881734
5 48 -1.82198185244483
5 49 -1.98379351805496
5 50 -2.03088947876459
5 51 0
6 1 -0.665391208969786
6 2 -0.30108207303669
6 3 0.1190559471844
6 4 0.883051883715823
6 5 1.21697148511839
6 6 6.36339900340895
6 7 1.48002444854188
6 8 -2.78693841629683
6 9 -2.7012214642055
6 10 -2.69364780798148
6 11 -2.57025789997022
6 12 -2.69180466523947
6 13 -1.90143940518536
6 14 -2.36524877030204
6 15 -2.46298449160439
6 16 -2.35796581975184
6 17 -2.24977814593933
6 18 -2.26290059165691
6 19 -2.42121794510975
6 20 -2.12903929310803
6 21 -2.29799665149725
6 22 -2.70770073428222
6 23 -2.4911538846355
6 24 -2.84539352323341
6 25 -2.87930090560975
6 26 -2.91285324070473
6 27 -2.86116000761946
6 28 -1.69424289954221
6 29 -1.73914480570416
6 30 -1.59156936374097
6 31 -1.61933415788926
6 32 -2.07370402690151
6 33 -2.04353092174414
6 34 -1.85366693180274
6 35 -1.83774543162631
6 36 -1.73603860081269
6 37 -1.91869264762755
6 38 -1.97891849423671
6 39 -2.01048419627743
6 40 -2.28705759875805
6 41 -2.23297982790025
6 42 -2.16698391590208
6 43 -2.03933067893659
6 44 -2.0108335712897
6 45 -1.91640287923696
6 46 -1.90425144289364
6 47 -1.90504864246477
6 48 -2.08250257978451
6 49 -1.97716318544409
6 50 -2.12368055178437
6 51 0
7 1 -0.819911411345201
7 2 -0.608253631185001
7 3 -0.226401353144521
7 4 0.485029156721721
7 5 1.06278107713464
7 6 1.48002444854183
7 7 6.37225664231722
7 8 -2.8056912158145
7 9 -2.77379995674587
7 10 -2.65336185432268
7 11 -2.65304085820295
7 12 -2.6889044292179
7 13 -2.15548441161929
7 14 -2.5368798919538
7 15 -2.57350429991226
7 16 -2.57925704502794
7 17 -2.60727092153402
7 18 -2.41893741677027
7 19 -2.43984586851329
7 20 -2.39398978641447
7 21 -2.69173705770312
7 22 -2.74061585682411
7 23 -2.77741866835092
7 24 -2.8300978133415
7 25 -2.79152116605262
7 26 -2.92788494297146
7 27 -2.91201347445861
7 28 -1.6929358037243
7 29 -1.73657567531208
7 30 -1.59946149764231
7 31 -1.59781132045655
7 32 -2.11643142084086
7 33 -2.07588693929048
7 34 -1.96758592153396
7 35 -1.89938078055081
7 36 -1.82307834313211
7 37 -1.94044745022878
7 38 -1.98457506276051
7 39 -2.03819837136613
7 40 -2.2716886597961
7 41 -2.24569255134566
7 42 -2.21381777540479
7 43 -2.044357505946
7 44 -2.08776377827168
7 45 -1.94074817137883
7 46 -1.99822950232463
7 47 -1.80760503066105
7 48 -2.06461989690468
7 49 -2.14204801178857
7 50 -2.11409912617772
7 51 0
8 1 -2.81385652276671
8 2 -2.77967128354013
8 3 -2.72917050863563
8 4 -2.77203516815347
8 5 -2.7252030974373
8 6 -2.7869384162941
8 7 -2.80569121581469
8 8 6.34540639992969
8 9 1.17057568965954
8 10 0.90264186061121
8 11 0.653356141918877
8 12 0.356948872837308
8 13 -0.14702879810489
8 14 -0.332193722004189
8 15 -0.50757629765926
8 16 -1.06298269101186
8 17 -1.03476874370135
8 18 -1.49233867730194
8 19 -1.65346266540656
8 20 -2.10568235183287
8 21 -2.14225936404694
8 22 -2.2615334533699
8 23 -2.31311577464546
8 24 -2.43844174313915
8 25 -2.56320910377753
8 26 -2.52924056660959
8 27 -2.47908422521446
8 28 -2.40947642065282
8 29 -2.50801338324253
8 30 -2.43293592319159
8 31 -2.44165170471135
8 32 -2.75611612356171
8 33 -2.69227922326597
8 34 -2.70145623120431
8 35 -2.6508437563382
8 36 -2.65902469282333
8 37 -2.66992378452928
8 38 -2.65448366968553
8 39 -2.71577003889524
8 40 -2.88808360797949
8 41 -2.82943791758641
8 42 -2.91678114442581
8 43 -2.75015786550177
8 44 -2.7162555219668
8 45 -2.90535285835042
8 46 -2.90228763013218
8 47 -2.94442589627924
8 48 -2.83988654230041
8 49 -2.90048326338611
8 50 -2.90378011897914
8 51 0
9 1 -2.82027486251801
9 2 -2.79420750677683
9 3 -2.711875788063
9 4 -2.72810069758863
9 5 -2.72641738551788
9 6 -2.70122146420539
9 7 -2.77379995674557
9 8 1.17057568965957
9 9 6.3292343623117
9 10 1.07743300198177
9 11 0.818993237251278
9 12 0.315635949759887
9 13 0.245476070825645
9 14 -0.0282963681744854
9 15 -0.544656298617395
9 16 -0.961307173839071
9 17 -1.07766845329948
9 18 -1.49140811812931
9 19 -1.88716156016897
9 20 -1.89810139772272
9 21 -2.01355935506064
9 22 -2.36849684163552
9 23 -2.23958473314511
9 24 -2.57509386149498
9 25 -2.46460611586237
9 26 -2.64812612761789
9 27 -2.51851750997248
9 28 -2.40639361011805
9 29 -2.47885298898075
9 30 -2.4641124003488
9 31 -2.45378851579608
9 32 -2.73483728022867
9 33 -2.69981003809119
9 34 -2.72627115953895
9 35 -2.65397371296673
9 36 -2.64838719001591
9 37 -2.69245889407934
9 38 -2.77587267156594
9 39 -2.75505919192216
9 40 -2.93637169890149
9 41 -2.90952661566838
9 42 -2.92840430925593
9 43 -2.8083719596733
9 44 -2.90262085577944
9 45 -2.87322701878452
9 46 -2.91167223005094
9 47 -2.88394194782378
9 48 -2.94774353471905
9 49 -2.97340161932479
9 50 -2.96186346979704
9 51 0
10 1 -2.66714756114371
10 2 -2.58874252302284
10 3 -2.47880277840471
10 4 -2.39461651564895
10 5 -2.61017442171708
10 6 -2.6936478079809
10 7 -2.65336185432241
10 8 0.902641860611216
10 9 1.07743300198178
10 10 6.3761993665175
10 11 0.848943925707566
10 12 0.582677931985529
10 13 0.41092771511796
10 14 0.166280128810055
10 15 -0.227115353876128
10 16 -0.674652495715741
10 17 -0.6296890954036
10 18 -0.926400112866746
10 19 -1.69455536469914
10 20 -1.75454433620947
10 21 -1.81689957299231
10 22 -2.1212591598214
10 23 -2.16005817103474
10 24 -2.49547483612932
10 25 -2.63355841460385
10 26 -2.58852620513293
10 27 -2.3439336932779
10 28 -2.39675117669174
10 29 -2.45205777266604
10 30 -2.37209848742378
10 31 -2.40572096243756
10 32 -2.6032383213524
10 33 -2.51845369797418
10 34 -2.48629866178223
10 35 -2.3882851126383
10 36 -2.40310951670172
10 37 -2.5467897154416
10 38 -2.62153155778954
10 39 -2.62450457804002
10 40 -2.84028434521433
10 41 -2.79733434625598
10 42 -2.82955483011977
10 43 -2.59810994875374
10 44 -2.75401078370167
10 45 -2.61273808334628
10 46 -2.7800636477133
10 47 -2.78420408191376
10 48 -2.85523815772459
10 49 -2.90939248632397
10 50 -2.88847305841964
10 51 0
11 1 -2.66213472567391
11 2 -2.53331346405163
11 3 -2.48673033385348
11 4 -1.92625701781797
11 5 -2.42281350238891
11 6 -2.57025789997076
11 7 -2.65304085820252
11 8 0.65335614191885
11 9 0.818993237251305
11 10 0.848943925707609
11 11 6.35187719303093
11 12 0.797591158591855
11 13 0.789657687419118
11 14 0.316957498695958
11 15 -0.000282392029325725
11 16 -0.458234065386709
11 17 -0.603623058056608
11 18 -1.26813181417031
11 19 -1.35711518277041
11 20 -1.77244451246002
11 21 -1.68899117596482
11 22 -2.21097979641796
11 23 -2.02381578252124
11 24 -2.44053538169957
11 25 -2.27912519498122
11 26 -2.55494366999932
11 27 -2.38113512094159
11 28 -2.31416069838865
11 29 -2.37708867704275
11 30 -2.34964656843669
11 31 -2.37762941548599
11 32 -2.64967028749303
11 33 -2.51757210961641
11 34 -2.32867224691568
11 35 -2.30631328633686
11 36 -2.392861612039
11 37 -2.43741052175126
11 38 -2.6199807916648
11 39 -2.61062463710996
11 40 -2.76484935725951
11 41 -2.67052106471393
11 42 -2.62535365239156
11 43 -2.53237840197757
11 44 -2.69797521275461
11 45 -2.74054702507971
11 46 -2.73465015990149
11 47 -2.62544678619734
11 48 -2.89125415201374
11 49 -2.89875008361985
11 50 -2.88077110278738
11 51 0
12 1 -2.58662460894067
12 2 -2.46786004656083
12 3 -2.67808136630686
12 4 -2.1875488424184
12 5 -2.63392481381603
12 6 -2.69180466523999
12 7 -2.68890442921811
12 8 0.356948872837292
12 9 0.315635949759799
12 10 0.582677931985534
12 11 0.797591158591782
12 12 6.36237660576475
12 13 0.838581393656522
12 14 0.360809605324541
12 15 0.590208632093293
12 16 0.0632157809524845
12 17 -0.124153266708293
12 18 -0.724129532137237
12 19 -1.24819642604372
12 20 -1.30000164228314
12 21 -1.59617752825365
12 22 -2.15805372547617
12 23 -1.97736052412676
12 24 -2.26735469854703
12 25 -2.34955231157038
12 26 -2.42458413651899
12 27 -2.41664351784438
12 28 -2.33843767973541
12 29 -2.40980225730051
12 30 -2.29117623338595
12 31 -2.35687511617507
12 32 -2.5979789845155
12 33 -2.53431895921584
12 34 -2.47574737068651
12 35 -2.24324982498802
12 36 -2.26570758610198
12 37 -2.44662664563196
12 38 -2.56000018395881
12 39 -2.55518955351164
12 40 -2.83186507665672
12 41 -2.79376097984628
12 42 -2.65788259722634
12 43 -2.47869016125244
12 44 -2.6299457064928
12 45 -2.57159208239436
12 46 -2.54446518835186
12 47 -2.66731737973059
12 48 -2.77765936154593
12 49 -2.85380651973337
12 50 -2.84214686486508
12 51 0
13 1 -2.33060148875533
13 2 -1.59045186024011
13 3 -2.27737027692018
13 4 -1.73473532738637
13 5 -2.13473750596613
13 6 -1.90143940518576
13 7 -2.15548441161926
13 8 -0.147028798104965
13 9 0.24547607082581
13 10 0.410927715117843
13 11 0.789657687419127
13 12 0.838581393656558
13 13 6.35216810484278
13 14 0.673037115154037
13 15 0.209687710812936
13 16 0.540333037043279
13 17 -0.125991174102033
13 18 -0.356612224079428
13 19 -0.428362568921712
13 20 -1.10050277072135
13 21 -1.32671664681329
13 22 -1.82207454018775
13 23 -1.84832564905775
13 24 -2.17056544314629
13 25 -2.13225967312591
13 26 -2.23733174868639
13 27 -2.0835163779502
13 28 -2.2803062984358
13 29 -2.32041912403949
13 30 -2.20314073269981
13 31 -2.25215493598253
13 32 -2.38953131440273
13 33 -2.33434590210566
13 34 -2.18294890239461
13 35 -2.06634308098443
13 36 -2.16118681832018
13 37 -2.08405060154104
13 38 -2.24750353808081
13 39 -2.38515417188031
13 40 -2.66964944183336
13 41 -2.55294090583852
13 42 -2.52586339981879
13 43 -2.2553064831248
13 44 -2.29706574308643
13 45 -2.50331486019975
13 46 -2.48800623652413
13 47 -2.60612525296436
13 48 -2.61082815270628
13 49 -2.76381650813708
13 50 -2.70615430763145
13 51 0
14 1 -2.39980388677353
14 2 -2.13700445719307
14 3 -1.41340493493255
14 4 -1.95072392477761
14 5 -1.85006885162624
14 6 -2.36524877030256
14 7 -2.53687989195329
14 8 -0.332193722004087
14 9 -0.0282963681743956
14 10 0.166280128810069
14 11 0.316957498695958
14 12 0.360809605324494
14 13 0.67303711515406
14 14 6.34151873710428
14 15 0.633361394901202
14 16 0.687133445048993
14 17 0.325298737449687
14 18 0.248350780686026
14 19 -0.214606330800115
14 20 -0.557772418661749
14 21 -1.09173104666709
14 22 -1.48545546844711
14 23 -1.42579486840299
14 24 -2.03513956223012
14 25 -1.78383720438551
14 26 -2.05509315319818
14 27 -2.13715337241706
14 28 -2.2998780115511
14 29 -2.34320523269552
14 30 -2.16031618396262
14 31 -2.2634125468244
14 32 -2.48863279263548
14 33 -2.4695904151255
14 34 -2.25801684742019
14 35 -2.06491399362632
14 36 -2.13153872279319
14 37 -2.29807361482214
14 38 -2.43793511138744
14 39 -2.51967774231911
14 40 -2.73890169884249
14 41 -2.66659732268826
14 42 -2.27777780362889
14 43 -2.3284228831623
14 44 -2.50283358728947
14 45 -2.54375257537588
14 46 -2.54344418110691
14 47 -2.67922715055248
14 48 -2.77496061584999
14 49 -2.80226355057583
14 50 -2.79537950875643
14 51 0
15 1 -1.910383672439
15 2 -2.28111447419959
15 3 -2.14528585859672
15 4 -1.59673170948069
15 5 -2.35013743991836
15 6 -2.46298449160424
15 7 -2.57350429991263
15 8 -0.507576297659213
15 9 -0.544656298617396
15 10 -0.227115353876082
15 11 -0.00028239202928097
15 12 0.590208632093258
15 13 0.209687710813008
15 14 0.633361394901235
15 15 6.33729047512346
15 16 0.674592356395436
15 17 0.690103415366867
15 18 0.222306406996524
15 19 -0.126121368523994
15 20 -0.335771190055854
15 21 -0.818810435459642
15 22 -1.40594343732761
15 23 -1.34363685132624
15 24 -1.55874820829812
15 25 -1.41647419102784
15 26 -1.84361183779972
15 27 -1.77402058464246
15 28 -2.19564016825601
15 29 -2.19542922325082
15 30 -2.02186529883215
15 31 -2.13833210031797
15 32 -2.40587158911787
15 33 -2.38760148818766
15 34 -2.18838953897553
15 35 -1.87923474672786
15 36 -2.09024636474631
15 37 -2.27156700919437
15 38 -2.45330086978123
15 39 -2.35725731888625
15 40 -2.67670273355985
15 41 -2.65086785300078
15 42 -2.44689470182372
15 43 -2.41581796433759
15 44 -2.46714457079828
15 45 -2.3786833257229
15 46 -2.19415278356574
15 47 -2.53702237984805
15 48 -2.52745835050862
15 49 -2.65106098354484
15 50 -2.68477257014558
15 51 0
16 1 -2.406980759816
16 2 -1.77779284602281
16 3 -2.24527330434624
16 4 -1.96208462116148
16 5 -2.18268975568588
16 6 -2.35796581975185
16 7 -2.57925704502739
16 8 -1.06298269101182
16 9 -0.961307173839307
16 10 -0.674652495715821
16 11 -0.458234065386625
16 12 0.0632157809525727
16 13 0.540333037043258
16 14 0.68713344504905
16 15 0.674592356395457
16 16 6.33525560083449
16 17 0.708589568923817
16 18 0.517623727222076
16 19 0.305216920526798
16 20 0.00756205909009789
16 21 -0.34051214549978
16 22 -0.904451305965471
16 23 -0.979051006803779
16 24 -1.28861148890347
16 25 -1.57716567147212
16 26 -1.59908201734304
16 27 -1.82201674166216
16 28 -2.27499098650215
16 29 -2.26347873581902
16 30 -2.11543395892707
16 31 -2.16792028731624
16 32 -2.30683141568498
16 33 -2.28815798364346
16 34 -1.88240528185749
16 35 -1.86513493483773
16 36 -1.97993359176686
16 37 -2.07399175654627
16 38 -2.27967753261393
16 39 -2.25751187141291
16 40 -2.68976417381719
16 41 -2.55498492678241
16 42 -2.65853109562736
16 43 -2.33101231003144
16 44 -2.4193893014905
16 45 -2.37639511480568
16 46 -2.28328134211314
16 47 -2.20966695596193
16 48 -2.32842578640602
16 49 -2.58361493348487
16 50 -2.63559538645691
16 51 0
17 1 -2.42425274649924
17 2 -2.29657453756283
17 3 -1.98424408906329
17 4 -1.70899681470384
17 5 -2.43464772732209
17 6 -2.24977814594
17 7 -2.60727092153437
17 8 -1.03476874370135
17 9 -1.07766845329948
17 10 -0.629689095403594
17 11 -0.60362305805646
17 12 -0.124153266708297
17 13 -0.125991174101986
17 14 0.325298737449703
17 15 0.690103415366892
17 16 0.708589568923813
17 17 6.35347386264019
17 18 0.542336803990855
17 19 0.533658123170955
17 20 0.381760893331524
17 21 -0.133916028814751
17 22 -0.66720866596024
17 23 -0.668166519892584
17 24 -1.12960863482757
17 25 -1.14622517754859
17 26 -1.67364831759868
17 27 -1.3483478822364
17 28 -2.25599656944226
17 29 -2.24251518971047
17 30 -2.07353294667275
17 31 -2.18375542016943
17 32 -2.41894942198695
17 33 -2.3620240287787
17 34 -2.11105605588765
17 35 -1.88835740563166
17 36 -2.01449189491456
17 37 -2.08815266880746
17 38 -2.33836362854548
17 39 -2.2920723298662
17 40 -2.72709372617874
17 41 -2.56423344757191
17 42 -2.67675503518259
17 43 -2.08438011098273
17 44 -2.46823984433176
17 45 -2.22908836320896
17 46 -2.29485931818793
17 47 -2.37617177631918
17 48 -2.65880569550387
17 49 -2.70483510581627
17 50 -2.71539613868715
17 51 0
18 1 -2.02381289167888
18 2 -2.12849604244816
18 3 -2.00008217917082
18 4 -1.90729878128815
18 5 -1.65911339887939
18 6 -2.26290059165732
18 7 -2.41893741676942
18 8 -1.49233867730196
18 9 -1.49140811812903
18 10 -0.926400112866686
18 11 -1.26813181417038
18 12 -0.724129532137186
18 13 -0.356612224079447
18 14 0.248350780686033
18 15 0.222306406996484
18 16 0.517623727222069
18 17 0.542336803990834
18 18 6.3424159486339
18 19 0.497049186692929
18 20 0.496859728911012
18 21 0.201324556872862
18 22 -0.108795125681942
18 23 -0.149624080222736
18 24 -0.767849460011986
18 25 -1.16566335077364
18 26 -0.980336412282438
18 27 -1.26372231938799
18 28 -2.09377635490463
18 29 -2.0680290889074
18 30 -1.85780466469649
18 31 -1.99542583525621
18 32 -2.19892907536657
18 33 -2.22519480455629
18 34 -2.0508985920466
18 35 -1.81303566250799
18 36 -1.74432374819633
18 37 -1.96980853741086
18 38 -2.17834799110775
18 39 -2.15179713488226
18 40 -2.60008413805236
18 41 -2.56703400909453
18 42 -2.54691610884792
18 43 -2.34935446528678
18 44 -2.41286696162644
18 45 -2.18274404611643
18 46 -2.13248800714015
18 47 -2.13403718457816
18 48 -2.1757798274038
18 49 -2.45730523875522
18 50 -2.56338998218067
18 51 0
19 1 -2.35859058385691
19 2 -1.96928070602077
19 3 -1.80801801709041
19 4 -2.14800502195454
19 5 -1.85098087491262
19 6 -2.42121794510983
19 7 -2.43984586851305
19 8 -1.6534626654067
19 9 -1.88716156016881
19 10 -1.69455536469938
19 11 -1.35711518277019
19 12 -1.24819642604326
19 13 -0.42836256892173
19 14 -0.21460633080013
19 15 -0.126121368523945
19 16 0.305216920526797
19 17 0.533658123170941
19 18 0.497049186692927
19 19 6.3420620606289
19 20 0.629661078388266
19 21 0.574404111011661
19 22 0.346236862345891
19 23 -0.0870583600860343
19 24 -0.255117930083319
19 25 -0.662955713559053
19 26 -0.641939920768763
19 27 -0.834561121806337
19 28 -2.22030350871005
19 29 -2.237836756601
19 30 -2.11861046938674
19 31 -2.17491537753739
19 32 -2.51457791533284
19 33 -2.50002186738253
19 34 -2.35852174999528
19 35 -2.21089610911079
19 36 -2.02546059390882
19 37 -2.17267867491101
19 38 -2.29081465419903
19 39 -2.25804438220799
19 40 -2.72023851443411
19 41 -2.72536121462196
19 42 -2.67404005162676
19 43 -2.33111291498855
19 44 -2.64493083110813
19 45 -2.42321581356403
19 46 -2.56089896859833
19 47 -2.54819456952911
19 48 -2.60783635924253
19 49 -2.6795678547961
19 50 -2.7527106532799
19 51 0
20 1 -2.26341412453915
20 2 -2.30326895466603
20 3 -2.07765185963546
20 4 -1.97649003512096
20 5 -1.41848152570903
20 6 -2.12903929310864
20 7 -2.39398978641465
20 8 -2.10568235183305
20 9 -1.89810139772198
20 10 -1.75454433620922
20 11 -1.7724445124599
20 12 -1.3000016422832
20 13 -1.10050277072134
20 14 -0.557772418661822
20 15 -0.335771190055912
20 16 0.00756205909008489
20 17 0.381760893331549
20 18 0.496859728910999
20 19 0.629661078388272
20 20 6.3423000238118
20 21 0.697395458365883
20 22 0.687245545280184
20 23 0.307275664302292
20 24 -0.0577456004836738
20 25 -0.391168274373239
20 26 -0.175371314604994
20 27 -0.666751551158364
20 28 -2.24100333125248
20 29 -2.24772994472562
20 30 -2.03357211838039
20 31 -2.1276716308115
20 32 -2.34453988108627
20 33 -2.24170512556315
20 34 -2.22079174552726
20 35 -2.10777566773492
20 36 -1.9092469439907
20 37 -2.10251313342377
20 38 -2.32434024172323
20 39 -2.15526762545012
20 40 -2.74957177370444
20 41 -2.71977776704364
20 42 -2.68986356667661
20 43 -2.42192553055887
20 44 -2.55989834564897
20 45 -2.09783536208713
20 46 -2.36217608889968
20 47 -2.44802067701605
20 48 -2.65140586792071
20 49 -2.60623233548445
20 50 -2.71685996235757
20 51 0
21 1 -2.55562749243483
21 2 -2.33344313332506
21 3 -2.06912657870686
21 4 -2.37331809474233
21 5 -1.92864036351695
21 6 -2.29799665149738
21 7 -2.6917370577025
21 8 -2.14225936404704
21 9 -2.01355935506076
21 10 -1.81689957299221
21 11 -1.68899117596483
21 12 -1.59617752825358
21 13 -1.32671664681321
21 14 -1.09173104666714
21 15 -0.818810435459642
21 16 -0.340512145499697
21 17 -0.133916028814782
21 18 0.201324556872883
21 19 0.574404111011648
21 20 0.697395458365868
21 21 6.37643980901113
21 22 0.711830286776963
21 23 0.654189117905369
21 24 0.361600385941223
21 25 0.261373321870176
21 26 -0.074146970278188
21 27 -0.292260763258133
21 28 -2.35131855952495
21 29 -2.36275598974326
21 30 -2.28491063461669
21 31 -2.30291206946629
21 32 -2.56317687011026
21 33 -2.57770274775473
21 34 -2.49130185664963
21 35 -2.28945181361645
21 36 -2.2443997186114
21 37 -2.20684408493177
21 38 -2.4683080086238
21 39 -2.22468274643131
21 40 -2.83280714414106
21 41 -2.81530937487258
21 42 -2.75528835334987
21 43 -2.51601525439006
21 44 -2.56165739392083
21 45 -2.3497142227008
21 46 -2.62620270852493
21 47 -2.54232577624674
21 48 -2.71602300546114
21 49 -2.78882138983639
21 50 -2.79428761581647
21 51 0
22 1 -2.63784440885409
22 2 -2.69644228582492
22 3 -2.59881966054898
22 4 -2.58544022333094
22 5 -2.38159351954924
22 6 -2.70770073428309
22 7 -2.74061585682431
22 8 -2.26153345337042
22 9 -2.3684968416356
22 10 -2.12125915982165
22 11 -2.21097979641745
22 12 -2.15805372547609
22 13 -1.82207454018772
22 14 -1.48545546844694
22 15 -1.40594343732773
22 16 -0.904451305965443
22 17 -0.667208665960189
22 18 -0.108795125681928
22 19 0.346236862345905
22 20 0.687245545280176
22 21 0.71183028677696
22 22 6.33020499228742
22 23 0.74878000684375
22 24 0.622951031572933
22 25 0.579127913079207
22 26 0.189604779561471
22 27 0.278772986094795
22 28 -2.40976134792254
22 29 -2.46129149927138
22 30 -2.27796756096269
22 31 -2.35034796132952
22 32 -2.66202992083517
22 33 -2.6079960608151
22 34 -2.48918982207923
22 35 -2.51530192088805
22 36 -2.11464871300219
22 37 -2.46405779811273
22 38 -2.55883927518882
22 39 -2.31316379579927
22 40 -2.9321796495638
22 41 -2.95663624605288
22 42 -2.92168381721705
22 43 -2.70674138273905
22 44 -2.83914545154358
22 45 -2.57828187270429
22 46 -2.68224016698593
22 47 -2.56495095116037
22 48 -2.83128306793332
22 49 -2.86375073286445
22 50 -2.89227172294641
22 51 0
23 1 -2.69443361552526
23 2 -2.5588225487538
23 3 -2.26559831498857
23 4 -2.36200456724068
23 5 -2.15275331497408
23 6 -2.49115388463562
23 7 -2.77741866835095
23 8 -2.31311577464517
23 9 -2.23958473314496
23 10 -2.16005817103473
23 11 -2.023815782521
23 12 -1.97736052412673
23 13 -1.84832564905759
23 14 -1.42579486840308
23 15 -1.3436368513261
23 16 -0.97905100680373
23 17 -0.668166519892624
23 18 -0.149624080222716
23 19 -0.087058360086042
23 20 0.307275664302289
23 21 0.654189117905366
23 22 0.748780006843761
23 23 6.35814267476772
23 24 0.691531779062798
23 25 0.854974873419695
23 26 0.639845708021417
23 27 0.524276530160679
23 28 -2.41978076444321
23 29 -2.50105733710255
23 30 -2.41896118739562
23 31 -2.41561004515965
23 32 -2.60463003076414
23 33 -2.63215822974483
23 34 -2.66272066373741
23 35 -2.5875349558472
23 36 -2.36567748335006
23 37 -2.56896999403056
23 38 -2.72146045748351
23 39 -2.61085820661567
23 40 -2.97161003668728
23 41 -2.96418516853437
23 42 -2.96569982022586
23 43 -2.80603218947219
23 44 -2.89156208502247
23 45 -2.70831987927757
23 46 -2.86187911207087
23 47 -2.74371339008711
23 48 -2.93051805442006
23 49 -2.94127780877788
23 50 -2.90937794097717
23 51 0
24 1 -2.80855999347419
24 2 -2.78750167046926
24 3 -2.72806650917093
24 4 -2.78703058778679
24 5 -2.63357291751546
24 6 -2.84539352323326
24 7 -2.83009781334262
24 8 -2.43844174313952
24 9 -2.5750938614953
24 10 -2.49547483612992
24 11 -2.44053538169907
24 12 -2.26735469854698
24 13 -2.17056544314606
24 14 -2.03513956223006
24 15 -1.55874820829811
24 16 -1.28861148890345
24 17 -1.12960863482759
24 18 -0.767849460011987
24 19 -0.255117930083311
24 20 -0.0577456004837014
24 21 0.361600385941222
24 22 0.622951031572917
24 23 0.691531779062789
24 24 6.39422594739901
24 25 0.765978004639056
24 26 0.978437078872812
24 27 0.734651474918232
24 28 -2.45948102786404
24 29 -2.48815564627037
24 30 -2.39465111931952
24 31 -2.39651369899941
24 32 -2.75686006408812
24 33 -2.80585384911067
24 34 -2.64846478401943
24 35 -2.59066296024524
24 36 -2.42826219462102
24 37 -2.38100778587652
24 38 -2.66291006852322
24 39 -2.50781376706674
24 40 -2.91508349493761
24 41 -2.9860223764812
24 42 -2.97396058443793
24 43 -2.78292721211824
24 44 -2.85040852288043
24 45 -2.74353047114741
24 46 -2.60638289899344
24 47 -2.89742670688037
24 48 -2.80549212050158
24 49 -2.89079315219733
24 50 -2.81938553466721
24 51 0
25 1 -2.89613461095918
25 2 -2.85382208789821
25 3 -2.78805082562371
25 4 -2.75115687668791
25 5 -2.0759954210055
25 6 -2.87930090560973
25 7 -2.79152116605216
25 8 -2.56320910377732
25 9 -2.4646061158624
25 10 -2.63355841460368
25 11 -2.27912519498099
25 12 -2.34955231157077
25 13 -2.13225967312611
25 14 -1.78383720438566
25 15 -1.41647419102797
25 16 -1.57716567147209
25 17 -1.14622517754854
25 18 -1.16566335077369
25 19 -0.662955713559081
25 20 -0.391168274373189
25 21 0.261373321870188
25 22 0.579127913079206
25 23 0.854974873419702
25 24 0.765978004639059
25 25 6.36488878352432
25 26 0.917446687996698
25 27 0.893923467922977
25 28 -2.53364335820296
25 29 -2.60931932066055
25 30 -2.51432088668374
25 31 -2.52643225845702
25 32 -2.87701119060267
25 33 -2.86903667103322
25 34 -2.8599166830844
25 35 -2.78585451278361
25 36 -2.61625039583747
25 37 -2.74106999508786
25 38 -2.82923215355363
25 39 -2.73901659925936
25 40 -3.04165621992179
25 41 -3.06695672069655
25 42 -3.06533723876678
25 43 -2.94572576696324
25 44 -3.01983324422465
25 45 -2.96323603778601
25 46 -2.93503200484853
25 47 -3.02271219338717
25 48 -3.02583230926313
25 49 -3.02908276488278
25 50 -3.01060850671922
25 51 0
26 1 -2.79686181088967
26 2 -2.83618321134636
26 3 -2.80399380235066
26 4 -2.77682645911001
26 5 -2.80788904893798
26 6 -2.91285324070453
26 7 -2.92788494297123
26 8 -2.52924056661001
26 9 -2.6481261276177
26 10 -2.58852620513314
26 11 -2.55494366999922
26 12 -2.4245841365191
26 13 -2.23733174868637
26 14 -2.05509315319803
26 15 -1.84361183779992
26 16 -1.59908201734315
26 17 -1.67364831759865
26 18 -0.980336412282331
26 19 -0.641939920768769
26 20 -0.175371314605021
26 21 -0.0741469702781799
26 22 0.189604779561482
26 23 0.639845708021416
26 24 0.978437078872817
26 25 0.917446687996698
26 26 6.35529988651945
26 27 1.07250609989157
26 28 -2.489602088166
26 29 -2.52074329420292
26 30 -2.40806261425453
26 31 -2.47077527799106
26 32 -2.77422658255136
26 33 -2.81395791200071
26 34 -2.74195380274647
26 35 -2.6981837358806
26 36 -2.36816077128009
26 37 -2.43273410907674
26 38 -2.66284665093221
26 39 -2.55689921158183
26 40 -2.94430282936718
26 41 -2.99271617745145
26 42 -3.02227335837231
26 43 -2.89619414003872
26 44 -2.94666990012725
26 45 -2.85091987488294
26 46 -2.83744329326059
26 47 -2.87710022640159
26 48 -2.92686805861503
26 49 -2.94998728927411
26 50 -2.892844090442
26 51 0
27 1 -2.85586141950625
27 2 -2.8679515220028
27 3 -2.79627578854237
27 4 -2.87617678690647
27 5 -2.88765808842593
27 6 -2.86116000761949
27 7 -2.91201347445847
27 8 -2.47908422521395
27 9 -2.5185175099717
27 10 -2.34393369327756
27 11 -2.38113512094142
27 12 -2.41664351784494
27 13 -2.0835163779502
27 14 -2.13715337241691
27 15 -1.77402058464252
27 16 -1.82201674166201
27 17 -1.34834788223646
27 18 -1.26372231938785
27 19 -0.834561121806434
27 20 -0.666751551158396
27 21 -0.29226076325814
27 22 0.278772986094807
27 23 0.524276530160658
27 24 0.734651474918244
27 25 0.89392346792298
27 26 1.07250609989157
27 27 6.33622317627238
27 28 -2.44502989877545
27 29 -2.50623932732562
27 30 -2.47902558883699
27 31 -2.46809574539825
27 32 -2.73860723575182
27 33 -2.82660858803309
27 34 -2.79259596804585
27 35 -2.76315615304793
27 36 -2.62925405421514
27 37 -2.62682980051152
27 38 -2.74483270749594
27 39 -2.61243475825093
27 40 -2.98111988811711
27 41 -3.01484268277241
27 42 -3.03424421817672
27 43 -2.97868655206742
27 44 -2.9793617173066
27 45 -2.90897763358269
27 46 -2.9409725870941
27 47 -2.89285822846377
27 48 -2.97564962999765
27 49 -2.97177593561332
27 50 -2.92976274690313
27 51 0
28 1 -1.68210881366539
28 2 -1.70329362997949
28 3 -1.65454057456816
28 4 -1.63886037266408
28 5 -1.66851881223406
28 6 -1.69424289954257
28 7 -1.69293580372397
28 8 -2.40947642065224
28 9 -2.40639361011758
28 10 -2.39675117669068
28 11 -2.31416069839011
28 12 -2.33843767973438
28 13 -2.28030629843563
28 14 -2.29987801155022
28 15 -2.19564016825573
28 16 -2.27499098650164
28 17 -2.25599656944343
28 18 -2.09377635490456
28 19 -2.22030350871013
28 20 -2.24100333125302
28 21 -2.35131855952376
28 22 -2.40976134792196
28 23 -2.41978076444454
28 24 -2.45948102786544
28 25 -2.53364335820236
28 26 -2.48960208816614
28 27 -2.44502989877517
28 28 0.395967232695939
28 29 -0.0155676983895202
28 30 -0.34579947052527
28 31 -0.363816212106719
28 32 -1.68553590829881
28 33 -1.70226904361796
28 34 -1.7341358924131
28 35 -1.68145551318107
28 36 -1.667870434473
28 37 -1.67075206518774
28 38 -1.66845628887739
28 39 -1.60674625411794
28 40 -1.84196935512314
28 41 -1.84389306533816
28 42 -1.88903019127048
28 43 -1.8402332891182
28 44 -1.86299658509366
28 45 -1.84185070333148
28 46 -1.81379148658145
28 47 -1.80020135582463
28 48 -1.84770322133361
28 49 -1.83396044299773
28 50 -1.80200310408058
28 51 0
29 1 -1.71026286912136
29 2 -1.70289610819377
29 3 -1.6623020060569
29 4 -1.65035248438905
29 5 -1.69946997964543
29 6 -1.73914480570415
29 7 -1.73657567531083
29 8 -2.5080133832439
29 9 -2.47885298898085
29 10 -2.45205777266502
29 11 -2.37708867704244
29 12 -2.40980225729998
29 13 -2.32041912403994
29 14 -2.34320523269495
29 15 -2.19542922325123
29 16 -2.26347873581857
29 17 -2.24251518971018
29 18 -2.06802908890448
29 19 -2.23783675660096
29 20 -2.24772994472584
29 21 -2.3627559897428
29 22 -2.46129149927072
29 23 -2.50105733710123
29 24 -2.4881556462708
29 25 -2.60931932066164
29 26 -2.52074329420374
29 27 -2.50623932732615
29 28 -0.015567698389637
29 29 0.341675770826566
29 30 -0.370930090825409
29 31 -0.446452837596263
29 32 -1.6908116872726
29 33 -1.74138901698055
29 34 -1.7602230631644
29 35 -1.69346328665561
29 36 -1.67349167953568
29 37 -1.68850814767996
29 38 -1.73819075463894
29 39 -1.65187593401882
29 40 -1.85949468644289
29 41 -1.88942708925661
29 42 -1.90425477597273
29 43 -1.81589300004432
29 44 -1.84164884141048
29 45 -1.81184520189279
29 46 -1.77276568180352
29 47 -1.78931625292516
29 48 -1.84169748989177
29 49 -1.83953036782509
29 50 -1.79825871296173
29 51 0
30 1 -1.5661596232558
30 2 -1.56504230325232
30 3 -1.53578873858142
30 4 -1.50058557251102
30 5 -1.5246369988709
30 6 -1.59156936374179
30 7 -1.59946149764162
30 8 -2.43293592319181
30 9 -2.46411240034905
30 10 -2.37209848742316
30 11 -2.34964656843695
30 12 -2.29117623338942
30 13 -2.20314073269825
30 14 -2.16031618396384
30 15 -2.0218652988329
30 16 -2.11543395892669
30 17 -2.07353294667328
30 18 -1.85780466469551
30 19 -2.11861046938698
30 20 -2.03357211838082
30 21 -2.28491063461718
30 22 -2.27796756096363
30 23 -2.41896118739595
30 24 -2.39465111932048
30 25 -2.51432088668448
30 26 -2.40806261425377
30 27 -2.47902558883651
30 28 -0.345799470524511
30 29 -0.37093009082597
30 30 0.421422012468561
30 31 -0.301598865366981
30 32 -1.56540009014072
30 33 -1.61124860745062
30 34 -1.63097971040493
30 35 -1.46706282586217
30 36 -1.38191804225669
30 37 -1.43235678604331
30 38 -1.55966927351357
30 39 -1.43003031635113
30 40 -1.75432721746716
30 41 -1.76895769986835
30 42 -1.79033683825025
30 43 -1.70625116929021
30 44 -1.73767671516279
30 45 -1.64321713058106
30 46 -1.69398628372134
30 47 -1.67883997353379
30 48 -1.73344908985007
30 49 -1.76851685954851
30 50 -1.70158028017729
30 51 0
31 1 -1.63695422306648
31 2 -1.64178471782316
31 3 -1.62197359504696
31 4 -1.58250711828144
31 5 -1.60143707003957
31 6 -1.61933415788928
31 7 -1.59781132045683
31 8 -2.44165170471083
31 9 -2.45378851579502
31 10 -2.40572096243784
31 11 -2.37762941548524
31 12 -2.35687511617444
31 13 -2.25215493598296
31 14 -2.263412546823
31 15 -2.13833210031642
31 16 -2.16792028731609
31 17 -2.1837554201694
31 18 -1.9954258352559
31 19 -2.17491537753605
31 20 -2.12767163081095
31 21 -2.30291206946588
31 22 -2.35034796132895
31 23 -2.41561004515929
31 24 -2.39651369899887
31 25 -2.52643225845569
31 26 -2.47077527799052
31 27 -2.46809574539816
31 28 -0.363816212107477
31 29 -0.446452837596536
31 30 -0.301598865366931
31 31 0.481122491417198
31 32 -1.61052103004844
31 33 -1.63589029826714
31 34 -1.68773627508731
31 35 -1.63884515076903
31 36 -1.58420005121285
31 37 -1.63770181074517
31 38 -1.64105669570774
31 39 -1.55492393965111
31 40 -1.83742458843804
31 41 -1.83468524270257
31 42 -1.84622784389454
31 43 -1.77652178225653
31 44 -1.83431051876403
31 45 -1.74231001652915
31 46 -1.74068206311959
31 47 -1.73818743326695
31 48 -1.78846491838881
31 49 -1.74504958384728
31 50 -1.72541350924165
31 51 0
32 1 -1.97202676351906
32 2 -1.83039347248554
32 3 -1.90728346272621
32 4 -1.90399841958512
32 5 -1.9274670224524
32 6 -2.07370402690109
32 7 -2.11643142084105
32 8 -2.75611612356171
32 9 -2.73483728022846
32 10 -2.60323832135316
32 11 -2.64967028749325
32 12 -2.59797898451486
32 13 -2.38953131440272
32 14 -2.48863279263534
32 15 -2.40587158911783
32 16 -2.306831415685
32 17 -2.41894942198807
32 18 -2.19892907536675
32 19 -2.51457791533294
32 20 -2.34453988108643
32 21 -2.56317687010915
32 22 -2.66202992083581
32 23 -2.60463003076422
32 24 -2.75686006408776
32 25 -2.87701119060276
32 26 -2.77422658255101
32 27 -2.73860723575072
32 28 -1.68553590829708
32 29 -1.69081168727241
32 30 -1.56540009013984
32 31 -1.61052103004948
32 32 1.79768303500948
32 33 0.845959882270848
32 34 0.730150685103849
32 35 0.366058191596746
32 36 -0.115680500901291
32 37 -0.488224057521549
32 38 -0.525336345163473
32 39 -0.641050189568149
32 40 -2.27565547832699
32 41 -2.22239883005862
32 42 -2.24855986368402
32 43 -1.93535264784618
32 44 -2.05629527887917
32 45 -1.90919748345282
32 46 -2.02242688673239
32 47 -1.88274735148264
32 48 -2.02551828374353
32 49 -2.16275106317668
32 50 -2.17452701540924
32 51 0
33 1 -1.95051931354716
33 2 -1.75515040158511
33 3 -1.81709111784461
33 4 -1.75498162667081
33 5 -1.81560739531223
33 6 -2.04353092174419
33 7 -2.07588693929035
33 8 -2.69227922326569
33 9 -2.69981003809178
33 10 -2.51845369797473
33 11 -2.51757210961636
33 12 -2.5343189592149
33 13 -2.33434590210489
33 14 -2.469590415126
33 15 -2.38760148818736
33 16 -2.28815798364273
33 17 -2.3620240287786
33 18 -2.22519480455619
33 19 -2.50002186738388
33 20 -2.24170512556326
33 21 -2.57770274775477
33 22 -2.60799606081431
33 23 -2.6321582297453
33 24 -2.80585384911097
33 25 -2.86903667103328
33 26 -2.81395791200105
33 27 -2.82660858803276
33 28 -1.7022690436173
33 29 -1.74138901698067
33 30 -1.61124860745272
33 31 -1.63589029826629
33 32 0.845959882270861
33 33 1.76192213681853
33 34 0.655134488267499
33 35 0.362787104963318
33 36 -0.0411165796042958
33 37 -0.219173986871244
33 38 -0.462301290906149
33 39 -0.43790049416728
33 40 -2.28981626471721
33 41 -2.20691641909939
33 42 -2.22994507024978
33 43 -2.01213403430535
33 44 -1.9714313050338
33 45 -1.84769123019628
33 46 -1.8476448890379
33 47 -1.72583001415064
33 48 -2.0329669119992
33 49 -2.08218999004601
33 50 -2.11031475923831
33 51 0
34 1 -1.73240025729609
34 2 -1.59815481062754
34 3 -1.58241779492939
34 4 -1.57191835846016
34 5 -1.67602516625425
34 6 -1.85366693180213
34 7 -1.96758592153426
34 8 -2.70145623120421
34 9 -2.72627115953896
34 10 -2.48629866178284
34 11 -2.32867224691526
34 12 -2.47574737068615
34 13 -2.182948902395
34 14 -2.25801684742086
34 15 -2.18838953897612
34 16 -1.88240528185748
34 17 -2.11105605588804
34 18 -2.05089859204686
34 19 -2.35852174999547
34 20 -2.22079174552759
34 21 -2.49130185664953
34 22 -2.48918982207902
34 23 -2.66272066373762
34 24 -2.64846478401905
34 25 -2.85991668308411
34 26 -2.74195380274616
34 27 -2.79259596804566
34 28 -1.73413589241229
34 29 -1.76022306316477
34 30 -1.63097971040528
34 31 -1.68773627508761
34 32 0.730150685103917
34 33 0.655134488267627
34 34 1.74147340095391
34 35 0.492204734695562
34 36 0.194573563035766
34 37 -0.0177226947932683
34 38 -0.266553384106603
34 39 -0.408041019979171
34 40 -2.21645260553388
34 41 -2.07989073286659
34 42 -2.06412335198166
34 43 -1.72137139239848
34 44 -1.82736995579391
34 45 -1.51166025844896
34 46 -1.68600820096059
34 47 -1.53068842491882
34 48 -1.95896684758321
34 49 -2.04843531171749
34 50 -2.15557583357288
34 51 0
35 1 -1.81644212056312
35 2 -1.64422831791717
35 3 -1.41809666263793
35 4 -1.40751451076495
35 5 -1.57477293436169
35 6 -1.83774543162623
35 7 -1.89938078055061
35 8 -2.65084375633826
35 9 -2.65397371296661
35 10 -2.38828511263842
35 11 -2.30631328633671
35 12 -2.24324982498796
35 13 -2.06634308098431
35 14 -2.0649139936263
35 15 -1.87923474672766
35 16 -1.86513493483771
35 17 -1.88835740563151
35 18 -1.81303566250794
35 19 -2.21089610911125
35 20 -2.10777566773414
35 21 -2.28945181361656
35 22 -2.51530192088764
35 23 -2.58753495584753
35 24 -2.59066296024511
35 25 -2.78585451278336
35 26 -2.69818373588115
35 27 -2.76315615304822
35 28 -1.68145551318095
35 29 -1.69346328665692
35 30 -1.46706282586192
35 31 -1.63884515076856
35 32 0.366058191596666
35 33 0.362787104963457
35 34 0.492204734695669
35 35 1.77696347285009
35 36 0.369372272552327
35 37 0.243589792268406
35 38 -0.0126234919219241
35 39 -0.165041582688794
35 40 -2.1039575160768
35 41 -1.85457707328888
35 42 -1.80375110593471
35 43 -1.71462449035732
35 44 -1.59924966147509
35 45 -1.63439236041703
35 46 -1.5377208043337
35 47 -1.50633202091241
35 48 -1.8955380502571
35 49 -1.77209615484777
35 50 -1.99790031952481
35 51 0
36 1 -1.69035140455981
36 2 -1.52875701596182
36 3 -1.47392538685048
36 4 -1.51271959088959
36 5 -1.50289627273776
36 6 -1.73603860081239
36 7 -1.82307834313321
36 8 -2.65902469282316
36 9 -2.64838719001604
36 10 -2.40310951670106
36 11 -2.39286161203889
36 12 -2.26570758610228
36 13 -2.16118681831999
36 14 -2.13153872279323
36 15 -2.09024636474646
36 16 -1.9799335917675
36 17 -2.01449189491474
36 18 -1.74432374819651
36 19 -2.02546059390828
36 20 -1.90924694399089
36 21 -2.24439971861142
36 22 -2.11464871300202
36 23 -2.36567748335035
36 24 -2.42826219462163
36 25 -2.61625039583735
36 26 -2.3681607712805
36 27 -2.62925405421445
36 28 -1.66787043447438
36 29 -1.6734916795378
36 30 -1.38191804225742
36 31 -1.58420005121312
36 32 -0.115680500901568
36 33 -0.0411165796040665
36 34 0.194573563035999
36 35 0.369372272552384
36 36 1.73654935494669
36 37 0.458024152931501
36 38 0.436165812602513
36 39 0.161310347864795
36 40 -2.13731753351741
36 41 -1.99943270487235
36 42 -1.91644010346779
36 43 -1.5654296210282
36 44 -1.50073410079728
36 45 -1.26174374652323
36 46 -1.4287055647424
36 47 -1.29371333060006
36 48 -1.59379162438999
36 49 -1.65289290581911
36 50 -1.83679504432458
36 51 0
37 1 -1.77480419051167
37 2 -1.57291130498957
37 3 -1.63822318695247
37 4 -1.50722992586275
37 5 -1.71973369613632
37 6 -1.91869264762752
37 7 -1.94044745022881
37 8 -2.66992378452888
37 9 -2.69245889407892
37 10 -2.54678971544158
37 11 -2.43741052175132
37 12 -2.44662664563195
37 13 -2.08405060154111
37 14 -2.29807361482243
37 15 -2.27156700919433
37 16 -2.073991756546
37 17 -2.08815266880725
37 18 -1.96980853741035
37 19 -2.17267867491077
37 20 -2.10251313342391
37 21 -2.20684408493205
37 22 -2.46405779811283
37 23 -2.56896999403062
37 24 -2.38100778587641
37 25 -2.74106999508776
37 26 -2.43273410907665
37 27 -2.62682980051169
37 28 -1.67075206518714
37 29 -1.68850814767979
37 30 -1.43235678604375
37 31 -1.63770181074426
37 32 -0.488224057521423
37 33 -0.219173986871306
37 34 -0.0177226947933202
37 35 0.243589792268303
37 36 0.458024152931519
37 37 1.79400265870539
37 38 0.564085978341795
37 39 0.677120576109694
37 40 -2.17821906220412
37 41 -2.05836429163245
37 42 -1.8617820879884
37 43 -1.6851221782765
37 44 -1.67734753194625
37 45 -1.61314745072022
37 46 -1.39753441682476
37 47 -1.62502231837616
37 48 -1.83828186797479
37 49 -1.94929585946244
37 50 -2.0302298189155
37 51 0
38 1 -1.97329051670193
38 2 -1.84329301675189
38 3 -1.72738758151162
38 4 -1.71091811678017
38 5 -1.75672875235373
38 6 -1.97891849423679
38 7 -1.98457506276036
38 8 -2.65448366968507
38 9 -2.77587267156545
38 10 -2.62153155778952
38 11 -2.61998079166504
38 12 -2.56000018395889
38 13 -2.24750353808079
38 14 -2.43793511138733
38 15 -2.4533008697815
38 16 -2.27967753261351
38 17 -2.3383636285448
38 18 -2.17834799110745
38 19 -2.2908146541986
38 20 -2.3243402417229
38 21 -2.46830800862319
38 22 -2.55883927518915
38 23 -2.7214604574834
38 24 -2.66291006852334
38 25 -2.82923215355387
38 26 -2.66284665093226
38 27 -2.74483270749631
38 28 -1.66845628887772
38 29 -1.73819075464006
38 30 -1.55966927351315
38 31 -1.64105669570826
38 32 -0.52533634516357
38 33 -0.462301290906171
38 34 -0.266553384106602
38 35 -0.012623491921976
38 36 0.43616581260253
38 37 0.564085978341963
38 38 1.77734304230749
38 39 0.875315969131742
38 40 -2.27213395578838
38 41 -2.16750275261259
38 42 -2.09357479988968
38 43 -1.99315427944528
38 44 -1.85003948383682
38 45 -1.89625927049141
38 46 -1.81388079971664
38 47 -1.82212188666562
38 48 -2.02029646733544
38 49 -2.03843718468682
38 50 -2.11205252123101
38 51 0
39 1 -1.96450820861587
39 2 -1.92860261034876
39 3 -1.86005120418749
39 4 -1.82561947660359
39 5 -1.85347797843694
39 6 -2.01048419627748
39 7 -2.03819837136644
39 8 -2.71577003889571
39 9 -2.75505919192159
39 10 -2.62450457803987
39 11 -2.61062463711091
39 12 -2.55518955351149
39 13 -2.38515417188059
39 14 -2.51967774231949
39 15 -2.35725731888543
39 16 -2.25751187141256
39 17 -2.29207232986614
39 18 -2.15179713488212
39 19 -2.25804438220847
39 20 -2.15526762545022
39 21 -2.22468274643137
39 22 -2.31316379579948
39 23 -2.61085820661557
39 24 -2.50781376706663
39 25 -2.7390165992591
39 26 -2.55689921158218
39 27 -2.61243475825107
39 28 -1.60674625411862
39 29 -1.65187593401952
39 30 -1.43003031635218
39 31 -1.55492393965161
39 32 -0.641050189568059
39 33 -0.437900494167491
39 34 -0.408041019979273
39 35 -0.16504158268903
39 36 0.161310347864781
39 37 0.677120576109632
39 38 0.875315969131706
39 39 1.81407588158453
39 40 -2.25363797261907
39 41 -2.17729822134292
39 42 -2.16310986309802
39 43 -2.06774488238751
39 44 -2.04246593338341
39 45 -1.96853441249032
39 46 -1.97298504967265
39 47 -1.91672838962309
39 48 -2.06815452787937
39 49 -2.10081655754599
39 50 -2.1517864719152
39 51 0
40 1 -2.16131081303568
40 2 -2.17432742095173
40 3 -2.05382792489664
40 4 -2.0911573140099
40 5 -2.17126063261449
40 6 -2.28705759875755
40 7 -2.27168865979535
40 8 -2.88808360797932
40 9 -2.9363716989015
40 10 -2.8402843452134
40 11 -2.76484935725937
40 12 -2.83186507665574
40 13 -2.66964944183262
40 14 -2.73890169884283
40 15 -2.67670273355921
40 16 -2.68976417381657
40 17 -2.72709372617868
40 18 -2.6000841380522
40 19 -2.72023851443456
40 20 -2.74957177370487
40 21 -2.83280714414186
40 22 -2.93217964956316
40 23 -2.97161003668733
40 24 -2.91508349493739
40 25 -3.04165621992169
40 26 -2.94430282936679
40 27 -2.98111988811718
40 28 -1.84196935512398
40 29 -1.85949468644257
40 30 -1.75432721746711
40 31 -1.83742458843726
40 32 -2.27565547832642
40 33 -2.28981626471743
40 34 -2.21645260553326
40 35 -2.10395751607649
40 36 -2.1373175335178
40 37 -2.17821906220441
40 38 -2.27213395578959
40 39 -2.25363797261931
40 40 1.80148744473337
40 41 0.851650020523391
40 42 0.61623412933795
40 43 0.356282074671867
40 44 0.131654582715797
40 45 -0.215019017861653
40 46 -0.665405499695281
40 47 -0.662067288029008
40 48 -1.04241380718274
40 49 -1.16818137758917
40 50 -1.08749757029636
40 51 0
41 1 -2.11849059012334
41 2 -2.13705059517647
41 3 -2.04453930358846
41 4 -2.01901480455432
41 5 -2.09444889098638
41 6 -2.23297982790087
41 7 -2.24569255134661
41 8 -2.82943791758574
41 9 -2.909526615669
41 10 -2.7973343462561
41 11 -2.67052106471459
41 12 -2.79376097984724
41 13 -2.55294090583831
41 14 -2.66659732268828
41 15 -2.65086785300084
41 16 -2.55498492678224
41 17 -2.56423344757213
41 18 -2.56703400909374
41 19 -2.72536121462186
41 20 -2.71977776704374
41 21 -2.81530937487306
41 22 -2.95663624605327
41 23 -2.96418516853395
41 24 -2.98602237648123
41 25 -3.0669567206967
41 26 -2.99271617745086
41 27 -3.01484268277269
41 28 -1.84389306533928
41 29 -1.88942708925638
41 30 -1.76895769986896
41 31 -1.83468524270213
41 32 -2.22239883005884
41 33 -2.2069164190999
41 34 -2.0798907328667
41 35 -1.85457707328871
41 36 -1.99943270487254
41 37 -2.05836429163274
41 38 -2.16750275261206
41 39 -2.17729822134309
41 40 0.851650020523432
41 41 1.79613377913528
41 42 0.67443050985714
41 43 0.429070518269925
41 44 0.0594279731375905
41 45 -0.311755430708874
41 46 -0.573222881209131
41 47 -0.834797363849784
41 48 -1.04016169901678
41 49 -1.23521248148411
41 50 -1.21588708033165
41 51 0
42 1 -2.07052134881815
42 2 -2.0398599483621
42 3 -1.92024709808213
42 4 -1.86809596097417
42 5 -1.96384073572093
42 6 -2.16698391590179
42 7 -2.21381777540517
42 8 -2.91678114442573
42 9 -2.92840430925571
42 10 -2.82955483012002
42 11 -2.62535365239125
42 12 -2.65788259722575
42 13 -2.52586339981882
42 14 -2.27777780362807
42 15 -2.44689470182383
42 16 -2.65853109562716
42 17 -2.67675503518261
42 18 -2.54691610884829
42 19 -2.67404005162655
42 20 -2.6898635666767
42 21 -2.75528835334999
42 22 -2.9216838172168
42 23 -2.96569982022486
42 24 -2.9739605844383
42 25 -3.06533723876662
42 26 -3.02227335837207
42 27 -3.03424421817558
42 28 -1.88903019126836
42 29 -1.90425477597469
42 30 -1.79033683825105
42 31 -1.84622784389413
42 32 -2.24855986368417
42 33 -2.22994507024975
42 34 -2.06412335198225
42 35 -1.80375110593459
42 36 -1.91644010346757
42 37 -1.86178208798854
42 38 -2.0935747998902
42 39 -2.16310986309814
42 40 0.616234129337957
42 41 0.674430509857104
42 42 1.77262607122168
42 43 0.53394894973362
42 44 0.245691938244899
42 45 -0.0852380800234971
42 46 -0.216604070720129
42 47 -0.537244232079768
42 48 -0.738473570345655
42 49 -1.0412329630197
42 50 -1.12077585084814
42 51 0
43 1 -1.81871760974344
43 2 -1.81281305237241
43 3 -1.61387178775644
43 4 -1.56769723796575
43 5 -1.74494051984408
43 6 -2.0393306789371
43 7 -2.04435750594657
43 8 -2.75015786550127
43 9 -2.80837195967352
43 10 -2.59810994875369
43 11 -2.5323784019778
43 12 -2.47869016125246
43 13 -2.25530648312505
43 14 -2.32842288316251
43 15 -2.4158179643369
43 16 -2.33101231003136
43 17 -2.0843801109831
43 18 -2.34935446528653
43 19 -2.33111291498846
43 20 -2.42192553055895
43 21 -2.51601525438969
43 22 -2.70674138273922
43 23 -2.80603218947187
43 24 -2.78292721211847
43 25 -2.94572576696249
43 26 -2.89619414003858
43 27 -2.97868655206742
43 28 -1.84023328911787
43 29 -1.81589300004498
43 30 -1.70625116928909
43 31 -1.77652178225759
43 32 -1.93535264784608
43 33 -2.01213403430511
43 34 -1.72137139239871
43 35 -1.71462449035763
43 36 -1.56542962102856
43 37 -1.68512217827564
43 38 -1.99315427944486
43 39 -2.06774488238781
43 40 0.356282074671718
43 41 0.429070518269802
43 42 0.533948949733707
43 43 1.75986264206428
43 44 0.389008521264072
43 45 0.286454765619038
43 46 -0.0300325274668404
43 47 -0.335549773094768
43 48 -0.619219642193947
43 49 -0.827394409113877
43 50 -0.845025100088973
43 51 0
44 1 -1.91427032417845
44 2 -1.8280477333767
44 3 -1.66846020719854
44 4 -1.79213417167144
44 5 -1.85551805339418
44 6 -2.01083357128959
44 7 -2.08776377827133
44 8 -2.71625552196662
44 9 -2.90262085577864
44 10 -2.75401078370133
44 11 -2.69797521275491
44 12 -2.62994570649255
44 13 -2.29706574308643
44 14 -2.50283358728929
44 15 -2.46714457079845
44 16 -2.41938930149045
44 17 -2.46823984433182
44 18 -2.41286696162612
44 19 -2.64493083110815
44 20 -2.55989834564922
44 21 -2.56165739392138
44 22 -2.83914545154394
44 23 -2.89156208502269
44 24 -2.85040852288057
44 25 -3.01983324422437
44 26 -2.94666990012736
44 27 -2.97936171730628
44 28 -1.86299658509431
44 29 -1.841648841411
44 30 -1.73767671516302
44 31 -1.83431051876358
44 32 -2.05629527887939
44 33 -1.97143130503392
44 34 -1.82736995579382
44 35 -1.59924966147509
44 36 -1.50073410079734
44 37 -1.67734753194649
44 38 -1.85003948383749
44 39 -2.04246593338341
44 40 0.131654582715746
44 41 0.0594279731377146
44 42 0.245691938244899
44 43 0.389008521264161
44 44 1.78354364859236
44 45 0.350698943706625
44 46 0.186678034788843
44 47 -0.0207634850307845
44 48 -0.241404837762325
44 49 -0.449772328864307
44 50 -0.332176341387637
44 51 0
45 1 -1.68059938292461
45 2 -1.46197132762229
45 3 -1.34544216580901
45 4 -1.43118978323888
45 5 -1.72950182105993
45 6 -1.91640287923725
45 7 -1.94074817137877
45 8 -2.90535285835066
45 9 -2.87322701878321
45 10 -2.61273808334639
45 11 -2.74054702507897
45 12 -2.57159208239501
45 13 -2.50331486019939
45 14 -2.54375257537639
45 15 -2.37868332572309
45 16 -2.37639511480559
45 17 -2.22908836320887
45 18 -2.18274404611642
45 19 -2.42321581356408
45 20 -2.09783536208701
45 21 -2.34971422270069
45 22 -2.57828187270397
45 23 -2.70831987927801
45 24 -2.7435304711474
45 25 -2.96323603778641
45 26 -2.85091987488309
45 27 -2.90897763358276
45 28 -1.84185070333226
45 29 -1.81184520189483
45 30 -1.6432171305813
45 31 -1.74231001652897
45 32 -1.90919748345291
45 33 -1.84769123019629
45 34 -1.51166025844879
45 35 -1.63439236041693
45 36 -1.2617437465234
45 37 -1.61314745071991
45 38 -1.89625927049135
45 39 -1.96853441249061
45 40 -0.215019017861679
45 41 -0.311755430708985
45 42 -0.0852380800233774
45 43 0.286454765619137
45 44 0.350698943706708
45 45 1.7732381249517
45 46 0.29073211091967
45 47 0.213202964510058
45 48 0.0423083213326703
45 49 -0.100651497126759
45 50 -0.248812478761388
45 51 0
46 1 -1.95797511399107
46 2 -1.74108687328323
46 3 -1.48589141177503
46 4 -1.6288662990823
46 5 -1.77968962246115
46 6 -1.90425144289372
46 7 -1.99822950232483
46 8 -2.90228763013106
46 9 -2.91167223005153
46 10 -2.78006364771268
46 11 -2.73465015990119
46 12 -2.54446518835257
46 13 -2.48800623652451
46 14 -2.54344418110641
46 15 -2.19415278356605
46 16 -2.28328134211289
46 17 -2.29485931818777
46 18 -2.13248800713968
46 19 -2.5608989685982
46 20 -2.3621760888999
46 21 -2.62620270852519
46 22 -2.68224016698516
46 23 -2.86187911207139
46 24 -2.60638289899369
46 25 -2.93503200484845
46 26 -2.83744329326097
46 27 -2.94097258709403
46 28 -1.81379148658232
46 29 -1.77276568180487
46 30 -1.69398628372136
46 31 -1.74068206311919
46 32 -2.02242688673271
46 33 -1.84764488903754
46 34 -1.6860082009603
46 35 -1.53772080433359
46 36 -1.42870556474223
46 37 -1.39753441682524
46 38 -1.81388079971632
46 39 -1.97298504967293
46 40 -0.665405499695324
46 41 -0.573222881209203
46 42 -0.216604070720143
46 43 -0.0300325274668349
46 44 0.186678034788844
46 45 0.290732110919301
46 46 1.7801989984683
46 47 0.36037930274796
46 48 0.321929537043898
46 49 0.0686379265892271
46 50 0.0593850004705147
46 51 0
47 1 -1.93224733038154
47 2 -1.74856599391444
47 3 -1.72700366818572
47 4 -1.70048278822617
47 5 -1.66732212881784
47 6 -1.9050486424647
47 7 -1.80760503066158
47 8 -2.94442589627963
47 9 -2.88394194782333
47 10 -2.7842040819145
47 11 -2.62544678619811
47 12 -2.66731737973042
47 13 -2.60612525296391
47 14 -2.67922715055239
47 15 -2.53702237984798
47 16 -2.20966695596197
47 17 -2.37617177631891
47 18 -2.13403718457865
47 19 -2.54819456952881
47 20 -2.44802067701628
47 21 -2.54232577624602
47 22 -2.56495095116002
47 23 -2.74371339008689
47 24 -2.89742670688096
47 25 -3.02271219338646
47 26 -2.87710022640109
47 27 -2.89285822846373
47 28 -1.80020135582385
47 29 -1.78931625292589
47 30 -1.67883997353379
47 31 -1.73818743326774
47 32 -1.88274735148227
47 33 -1.72583001415069
47 34 -1.53068842491937
47 35 -1.50633202091293
47 36 -1.2937133306001
47 37 -1.6250223183758
47 38 -1.82212188666608
47 39 -1.91672838962301
47 40 -0.662067288029251
47 41 -0.834797363849728
47 42 -0.537244232079993
47 43 -0.335549773094601
47 44 -0.0207634850309612
47 45 0.213202964510044
47 46 0.360379302747922
47 47 1.78924844024751
47 48 0.382558791143759
47 49 0.368182904863605
47 50 0.300590975447345
47 51 0
48 1 -2.04386571104124
48 2 -1.95897174273315
48 3 -1.91705670608259
48 4 -1.88023392496806
48 5 -1.8219818524441
48 6 -2.08250257978384
48 7 -2.06461989690463
48 8 -2.83988654230043
48 9 -2.9477435347184
48 10 -2.8552381577249
48 11 -2.89125415201431
48 12 -2.77765936154561
48 13 -2.61082815270537
48 14 -2.77496061584982
48 15 -2.52745835050804
48 16 -2.32842578640625
48 17 -2.6588056955039
48 18 -2.17577982740365
48 19 -2.60783635924294
48 20 -2.65140586792068
48 21 -2.7160230054606
48 22 -2.83128306793361
48 23 -2.9305180544207
48 24 -2.805492120501
48 25 -3.02583230926423
48 26 -2.92686805861532
48 27 -2.97564962999826
48 28 -1.84770322133442
48 29 -1.84169748989107
48 30 -1.73344908984901
48 31 -1.78846491838863
48 32 -2.02551828374424
48 33 -2.03296691199879
48 34 -1.9589668475837
48 35 -1.89553805025722
48 36 -1.59379162438999
48 37 -1.83828186797601
48 38 -2.02029646733559
48 39 -2.06815452787931
48 40 -1.04241380718297
48 41 -1.04016169901657
48 42 -0.738473570345907
48 43 -0.619219642193646
48 44 -0.241404837762279
48 45 0.042308321332645
48 46 0.321929537044034
48 47 0.382558791143594
48 48 1.76378626262451
48 49 0.630262458429615
48 50 0.57543715119107
48 51 0
49 1 -2.12404962696652
49 2 -2.02682735015354
49 3 -1.93165907488374
49 4 -2.00231865770211
49 5 -1.98379351805473
49 6 -1.97716318544419
49 7 -2.14204801178895
49 8 -2.90048326338652
49 9 -2.97340161932421
49 10 -2.90939248632354
49 11 -2.89875008362023
49 12 -2.85380651973293
49 13 -2.76381650813557
49 14 -2.80226355057653
49 15 -2.65106098354478
49 16 -2.58361493348413
49 17 -2.70483510581565
49 18 -2.45730523875514
49 19 -2.67956785479645
49 20 -2.6062323354839
49 21 -2.78882138983631
49 22 -2.86375073286468
49 23 -2.94127780877708
49 24 -2.89079315219665
49 25 -3.02908276488303
49 26 -2.94998728927456
49 27 -2.97177593561284
49 28 -1.83396044299773
49 29 -1.83953036782643
49 30 -1.76851685954921
49 31 -1.74504958384816
49 32 -2.16275106317668
49 33 -2.08218999004508
49 34 -2.04843531171759
49 35 -1.77209615484781
49 36 -1.65289290581867
49 37 -1.94929585946212
49 38 -2.03843718468578
49 39 -2.10081655754615
49 40 -1.16818137758928
49 41 -1.23521248148383
49 42 -1.04123296301936
49 43 -0.827394409113814
49 44 -0.449772328864124
49 45 -0.100651497126653
49 46 0.0686379265890025
49 47 0.368182904863525
49 48 0.63026245842957
49 49 1.78670286661723
49 50 0.809216021674565
49 51 0
50 1 -2.11460649742388
50 2 -2.06458120079783
50 3 -2.02718875368405
50 4 -2.05857656325405
50 5 -2.03088947876501
50 6 -2.12368055178397
50 7 -2.11409912617731
50 8 -2.90378011897807
50 9 -2.96186346979787
50 10 -2.88847305841953
50 11 -2.88077110278666
50 12 -2.84214686486417
50 13 -2.70615430763184
50 14 -2.79537950875763
50 15 -2.68477257014591
50 16 -2.63559538645694
50 17 -2.71539613868733
50 18 -2.56338998218051
50 19 -2.75271065328007
50 20 -2.71685996235783
50 21 -2.79428761581679
50 22 -2.89227172294646
50 23 -2.90937794097688
50 24 -2.8193855346675
50 25 -3.0106085067193
50 26 -2.8928440904419
50 27 -2.92976274690399
50 28 -1.80200310408019
50 29 -1.79825871296246
50 30 -1.70158028017821
50 31 -1.72541350924258
50 32 -2.17452701540862
50 33 -2.1103147592391
50 34 -2.1555758335722
50 35 -1.99790031952419
50 36 -1.83679504432474
50 37 -2.03022981891553
50 38 -2.11205252123057
50 39 -2.15178647191493
50 40 -1.08749757029655
50 41 -1.21588708033138
50 42 -1.12077585084801
50 43 -0.845025100088637
50 44 -0.332176341387579
50 45 -0.248812478761405
50 46 0.0593850004703676
50 47 0.30059097544727
50 48 0.575437151190974
50 49 0.809216021674513
50 50 1.79479758375165
50 51 0
51 1 0
51 2 0
51 3 0
51 4 0
51 5 0
51 6 0
51 7 0
51 8 0
51 9 0
51 10 0
51 11 0
51 12 0
51 13 0
51 14 0
51 15 0
51 16 0
51 17 0
51 18 0
51 19 0
51 20 0
51 21 0
51 22 0
51 23 0
51 24 0
51 25 0
51 26 0
51 27 0
51 28 0
51 29 0
51 30 0
51 31 0
51 32 0
51 33 0
51 34 0
51 35 0
51 36 0
51 37 0
51 38 0
51 39 0
51 40 0
51 41 0
51 42 0
51 43 0
51 44 0
51 45 0
51 46 0
51 47 0
51 48 0
51 49 0
51 50 0
51 51 0


==> Tikz/H2_red.txt <==
1 1 5.78813864110875
1 2 -0.963164368190583
1 3 -1.0345046027272
1 4 -0.756364627484274
1 5 -0.154501551234374
1 6 0

2 1 -0.963164368190687
2 2 4.57840542998429
2 3 -1.01193691920614
2 4 -0.201453888587442
2 5 -0.171641376176983
2 6 0
3 1 -1.03450460272705
3 2 -1.01193691920571
3 3 -1.00285613641691
3 4 -0.896292713234426
3 5 -0.926678989135486
3 6 0
4 1 -0.756364627484273
4 2 -0.201453888587372
4 3 -0.896292713234599
4 4 0.553489145110688
4 5 0.529026229879304
4 6 0
5 1 -0.154501551234333
5 2 -0.171641376176893
5 3 -0.926678989135682
5 4 0.529026229879349
5 5 1.24458857535407
5 6 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0


==> Tikz/H_inf.txt <==
1 1 1.4142135623731
1 2 0.740549564327445
1 3 0.205459524126743
1 4 0.12438457200925
1 5 0.08586136821838
1 6 0.0884042205705191
1 7 0.0854549128902555
1 8 0.0413650993522764
1 9 0.0413651004803146
1 10 0.0413744135493589
1 11 0.0407946219914916
1 12 0.0407946219915154
1 13 0.041504493154942
1 14 0.0445933601337333
1 15 0.0422309983004952
1 16 0.0407946219915921
1 17 0.0414936618956148
1 18 0.0968139906189253
1 19 0.0407946219915485
1 20 0.0407946219914537
1 21 0.0415293585594987
1 22 0.0407946219916112
1 23 0.0407946219914832
1 24 0.0407946219915668
1 25 0.0407946219915935
1 26 0.0407946219914911
1 27 0.0407946219915899
1 28 0.0407946219915904
1 29 0.0407946219915197
1 30 0.0407946219916304
1 31 0.144765233456889
1 32 0.114485210323432
1 33 0.2078205621971
1 34 0.137626724553302
1 35 0.145633233611236
1 36 0.0455387185740793
1 37 0.0452138476714203
1 38 0.0452687117150927
1 39 0.0455487431114199
1 40 0.0590412965644658
1 41 0.046057340434737
1 42 0.0456712992565438
1 43 0.0456146032746166
1 44 0.0505088792139981
1 45 0.0509023890975008
1 46 0.0505667953401108
1 47 0.0522239472686462
1 48 0.0568398649255491
1 49 0.0558545723177223
1 50 0.0556975884712516
1 51 0.056043491056088
1 52 0.0559877541295989
1 53 0

2 1 0.740549564327449
2 2 1.4142135623731
2 3 0.292949823882307
2 4 0.135421163506206
2 5 0.086276724221541
2 6 0.0888764635615551
2 7 0.0858613534060633
2 8 0.0413744134779169
2 9 0.0413744146087758
2 10 0.0413837569272333
2 11 0.0407946219916143
2 12 0.0407946219915023
2 13 0.0415154728223416
2 14 0.0499394304680528
2 15 0.0445968740211918
2 16 0.0407946219915354
2 17 0.0415044963842062
2 18 0.108621144443449
2 19 0.0407946219915328
2 20 0.0407946219915594
2 21 0.0465401370155779
2 22 0.0407946219915183
2 23 0.0407946219915415
2 24 0.0407946219914893
2 25 0.0407946219915867
2 26 0.040794621991538
2 27 0.0407946219915365
2 28 0.0407946219913891
2 29 0.040794621991539
2 30 0.0407946219916018
2 31 0.16156496432537
2 32 0.11584336032505
2 33 0.233432493123452
2 34 0.139645543742567
2 35 0.14790033644755
2 36 0.0456083344166513
2 37 0.0452734687443404
2 38 0.0453298816373506
2 39 0.045618708645108
2 40 0.066050332708003
2 41 0.0461469673380359
2 42 0.0457448615323295
2 43 0.0456861235260688
2 44 0.0505717754097738
2 45 0.0509705021124205
2 46 0.0506304242110985
2 47 0.0523133808516098
2 48 0.057035201050006
2 49 0.0560199304981851
2 50 0.0558583512199744
2 51 0.056214249177501
2 52 0.0561568350928599
2 53 0

3 1 0.205459524126328
3 2 0.292949823882308
3 3 1.4142135623731
3 4 0.299834997462581
3 5 0.0888764166296475
3 6 0.11600945696289
3 7 0.0884041578524065
3 8 0.0414318996899852
3 9 0.04143190089723
3 10 0.0414419215140695
3 11 0.0407946219915627
3 12 0.0407946219915258
3 13 0.0415844100148431
3 14 0.0755041875197471
3 15 0.0672612965552312
3 16 0.0407946219916183
3 17 0.041572510851245
3 18 0.164914042045039
3 19 0.0407946219914946
3 20 0.0407946219914716
3 21 0.0704742698164162
3 22 0.04079462199156
3 23 0.0407946219913773
3 24 0.0407946219914773
3 25 0.0407946219915387
3 26 0.0407946219914955
3 27 0.0407946219916103
3 28 0.0407946219915864
3 29 0.0407946219916372
3 30 0.0407946219915842
3 31 0.242525363600189
3 32 0.144211310720026
3 33 0.355328491661359
3 34 0.15175940077403
3 35 0.161517469305776
3 36 0.0493272413674213
3 37 0.0456668141615069
3 38 0.0457350788873333
3 39 0.0505095253616055
3 40 0.0996241173342094
3 41 0.0635538017378951
3 42 0.0462479994096276
3 43 0.0461718776101673
3 44 0.0509632134849636
3 45 0.0513965434055267
3 46 0.0510267198401108
3 47 0.060904821774635
3 48 0.19240473089157
3 49 0.0620718013211488
3 50 0.0569043084696757
3 51 0.0659849428433595
3 52 0.0575678636002454
3 53 0

4 1 0.12438457200919
4 2 0.135421163506565
4 3 0.299834997462593
4 4 1.4142135623731
4 5 0.269298164222069
4 6 0.526461541747996
4 7 0.256467445224885
4 8 0.0410985307495723
4 9 0.0410985314599829
4 10 0.0411044246503614
4 11 0.0407946219916357
4 12 0.0407946219915018
4 13 0.0411876807072346
4 14 0.0440575587769376
4 15 0.0416355330209606
4 16 0.0407946219916364
4 17 0.0411807886768826
4 18 0.096034818230861
4 19 0.0407946219914446
4 20 0.0407946219915398
4 21 0.0410916865865543
4 22 0.0407946219915767
4 23 0.0407946219914527
4 24 0.0407946219915127
4 25 0.0407946219913833
4 26 0.0407946219915072
4 27 0.0407946219916062
4 28 0.0407946219915341
4 29 0.0407946219914642
4 30 0.0407946219916029
4 31 0.141992523446413
4 32 0.0959344292367184
4 33 0.206658960326363
4 34 0.113943815622827
4 35 0.120242018673504
4 36 0.0439494899860958
4 37 0.043778853942727
4 38 0.0438083803065447
4 39 0.0439545363622308
4 40 0.058199190689603
4 41 0.0442039979850984
4 42 0.0440216102162535
4 43 0.0439934020685286
4 44 0.0487711130865525
4 45 0.049048135615449
4 46 0.0488121333212222
4 47 0.049946429210991
4 48 0.0566413861303548
4 49 0.0522584528879095
4 50 0.0521716303086093
4 51 0.0523639332415363
4 52 0.0523335277945029
4 53 0

5 1 0.0858613682182978
5 2 0.0862767242215053
5 3 0.0888764166296716
5 4 0.269298164221963
5 5 1.4142135623731
5 6 0.498534074137464
5 7 0.726820480662652
5 8 0.0409721671837509
5 9 0.0409721677118219
5 10 0.0409765490260445
5 11 0.0407946219915991
5 12 0.0407946219918226
5 13 0.0410384205052221
5 14 0.0413762838421935
5 15 0.0413669881805508
5 16 0.040794621991582
5 17 0.0410333082273915
5 18 0.044006506905779
5 19 0.0407946219913567
5 20 0.0407946219916472
5 21 0.0407946219915635
5 22 0.0407946219914214
5 23 0.0407946219914949
5 24 0.0407946219915314
5 25 0.0407946219914879
5 26 0.0407946219917344
5 27 0.0407946219913815
5 28 0.0407946219915016
5 29 0.0407946219916808
5 30 0.0407946219915055
5 31 0.0819260713037589
5 32 0.078732700785946
5 33 0.0787188640071803
5 34 0.0897308882632412
5 35 0.093597871011669
5 36 0.0432369925022178
5 37 0.0431148943976663
5 38 0.043136182519959
5 39 0.0432405571295298
5 40 0.0438875599606601
5 41 0.0434157400634134
5 42 0.0432891469325738
5 43 0.0432693115262552
5 44 0.0477942732719784
5 45 0.0480179813389631
5 46 0.0478275166674119
5 47 0.0487284775896148
5 48 0.050832100966336
5 49 0.0504686238313251
5 50 0.0504084435674667
5 51 0.0505420111870552
5 52 0.0505210845007223
5 53 0

6 1 0.0884042205706447
6 2 0.0888764635616187
6 3 0.116009456963099
6 4 0.526461541747958
6 5 0.498534074137547
6 6 1.4142135623731
6 7 0.454972295498626
6 8 0.0409992401965826
6 9 0.0409992407636394
6 10 0.0410039467336256
6 11 0.040794621991534
6 12 0.0407946219916498
6 13 0.0410703896360337
6 14 0.0414340190357453
6 15 0.0414240806637718
6 16 0.040794621991387
6 17 0.0410648986951912
6 18 0.0554242386705622
6 19 0.0407946219915704
6 20 0.0407946219914628
6 21 0.0407946219914851
6 22 0.0407946219916986
6 23 0.0407946219915251
6 24 0.0407946219915929
6 25 0.0407946219913715
6 26 0.040794621991565
6 27 0.0407946219914723
6 28 0.0407946219914988
6 29 0.0407946219915277
6 30 0.0407946219916056
6 31 0.0864528192357011
6 32 0.0827970466312953
6 33 0.11906297531949
6 34 0.0955736882159857
6 35 0.100052239573234
6 36 0.0433887804291673
6 37 0.0432573347294486
6 38 0.0432802216194406
6 39 0.0433926269504141
6 40 0.0440979506692165
6 41 0.0435818428488664
6 42 0.043444809345548
6 43 0.043423387039856
6 44 0.0480141408761428
6 45 0.0482491484817996
6 46 0.0480490371552505
6 47 0.0489982628706802
6 48 0.0512476574746644
6 49 0.05085334707002
6 50 0.0507880970308419
6 51 0.0509326149464278
6 52 0.0509099653232717
6 53 0

7 1 0.0854549128901567
7 2 0.0858613534061221
7 3 0.0884041578524825
7 4 0.256467445224898
7 5 0.726820480662469
7 6 0.454972295499025
7 7 1.4142135623731
7 8 0.0409678372852871
7 9 0.0409678378070694
7 10 0.0409721670592559
7 11 0.0407946219914116
7 12 0.0407946219915555
7 13 0.0410333065380153
7 14 0.0413669805916201
7 15 0.0413577080711277
7 16 0.0407946219916146
7 17 0.0410282548016236
7 18 0.0439425394083149
7 19 0.0407946219916422
7 20 0.0407946219915064
7 21 0.0407946219914655
7 22 0.0407946219914092
7 23 0.0407946219914693
7 24 0.0407946219916279
7 25 0.0407946219915659
7 26 0.0407946219913725
7 27 0.0407946219916239
7 28 0.0407946219916214
7 29 0.0407946219916449
7 30 0.0407946219915533
7 31 0.0811861915742411
7 32 0.0780704868624954
7 33 0.0702798937604037
7 34 0.0887705589389827
7 35 0.0925352495381189
7 36 0.0432126885397624
7 37 0.0430922567279458
7 38 0.0431130821284522
7 39 0.0432162095102287
7 40 0.0438543206257489
7 41 0.0433892234141662
7 42 0.0432642397970373
7 43 0.0432446498747231
7 44 0.0477584613836931
7 45 0.0479803681221291
7 46 0.0477914410597791
7 47 0.0486847347096819
7 48 0.050765594839482
7 49 0.0504070226344471
7 50 0.0503477221662747
7 51 0.0504792633523402
7 52 0.0504585962875573
7 53 0
8 1 0.0413650993520631
8 2 0.0413744134778919
8 3 0.0414318996900771
8 4 0.0410985307496026
8 5 0.0409721671838076
8 6 0.0409992401961973
8 7 0.0409678372851538
8 8 1.4142135623731
8 9 0.464993088981249
8 10 0.535075505671769
8 11 0.0407946219913982
8 12 0.0407946219915408
8 13 0.277351652367095
8 14 0.146490770504377
8 15 0.144119260985817
8 16 0.0407946219914742
8 17 0.271468565693285
8 18 0.0485463279316048
8 19 0.0407946219915436
8 20 0.040794621991469
8 21 0.0407946219915286
8 22 0.0407946219914662
8 23 0.0407946219915876
8 24 0.0407946219916021
8 25 0.0407946219915751
8 26 0.0407946219914916
8 27 0.0407946219916111
8 28 0.0407946219913831
8 29 0.0407946219915766
8 30 0.0407946219917299
8 31 0.0456472410373805
8 32 0.0446540161263609
8 33 0.043214708107484
8 34 0.0483892389051383
8 35 0.0499568026609014
8 36 0.042251246407184
8 37 0.0421588212813696
8 38 0.0421749021473361
8 39 0.0422539464307086
8 40 0.0427484736003708
8 41 0.0423876547875481
8 42 0.0422913799186908
8 43 0.0422763263428368
8 44 0.0407946219915507
8 45 0.0407946219916749
8 46 0.0407946219914713
8 47 0.040794621991485
8 48 0.0408841628776834
8 49 0.040866017947611
8 50 0.0408630257918181
8 51 0.0408697194339571
8 52 0.0408686837911316
8 53 0
9 1 0.0413651004803986
9 2 0.0413744146088672
9 3 0.0414319008972665
9 4 0.0410985314599719
9 5 0.0409721677120441
9 6 0.0409992407638094
9 7 0.0409678378069987
9 8 0.464993088981271
9 9 1.4142135623731
9 10 0.535089933049978
9 11 0.0407946219915286
9 12 0.0407946219915845
9 13 0.277352419709578
9 14 0.146491089822458
9 15 0.144119530786094
9 16 0.0407946219914401
9 17 0.271469205146725
9 18 0.0485463420316363
9 19 0.0407946219914804
9 20 0.0407946219915116
9 21 0.0407946219915206
9 22 0.0407946219915973
9 23 0.040794621991516
9 24 0.040794621991651
9 25 0.0407946219913767
9 26 0.0407946219915407
9 27 0.040794621991452
9 28 0.0407946219915083
9 29 0.0407946219915533
9 30 0.0407946219916253
9 31 0.0456472722077855
9 32 0.0446540402812095
9 33 0.0432147128639948
9 34 0.0483892859330694
9 35 0.0499568561351941
9 36 0.0422512486534483
9 37 0.0421588233853723
9 38 0.0421749042756639
9 39 0.0422539486810944
9 40 0.0427484766912748
9 41 0.0423876572487846
9 42 0.0422913822250183
9 43 0.0422763286254454
9 44 0.0407946219914054
9 45 0.0407946219914064
9 46 0.0407946219913513
9 47 0.04079462199169
9 48 0.0408841632794559
9 49 0.040866018321231
9 50 0.0408630261610064
9 51 0.040869719813386
9 52 0.0408686841695352
9 53 0
10 1 0.0413744135492174
10 2 0.0413837569270986
10 3 0.0414419215139194
10 4 0.0411044246502118
10 5 0.0409765490259837
10 6 0.0410039467335451
10 7 0.0409721670594846
10 8 0.535075505671767
10 9 0.535089933049987
10 10 1.4142135623731
10 11 0.0407946219913768
10 12 0.0407946219915697
10 13 0.310873752683585
10 14 0.149449881594374
10 15 0.146492847075866
10 16 0.0407946219913952
10 17 0.277353574742176
10 18 0.0486645655486041
10 19 0.0407946219916032
10 20 0.040794621991523
10 21 0.040794621991554
10 22 0.040794621991491
10 23 0.0407946219914878
10 24 0.0407946219915138
10 25 0.0407946219915346
10 26 0.0407946219915407
10 27 0.0407946219915539
10 28 0.0407946219913902
10 29 0.0407946219916485
10 30 0.0407946219915852
10 31 0.0459135981150112
10 32 0.0448545318911415
10 33 0.0432545572617086
10 34 0.0487869744356375
10 35 0.0504090279236145
10 36 0.0422698959068643
10 37 0.0421762875527214
10 38 0.0421925719756172
10 39 0.0422726312124004
10 40 0.0427741790737148
10 41 0.0424080963873451
10 42 0.0423105301296793
10 43 0.0422952784264829
10 44 0.0407946219913002
10 45 0.0407946219914175
10 46 0.040794621991911
10 47 0.0407946219918787
10 48 0.0408874964403419
10 49 0.0408691202733487
10 50 0.0408660896352762
10 51 0.040872869180316
10 52 0.0408718202722504
10 53 0
11 1 0.040794621991583
11 2 0.0407946219915335
11 3 0.0407946219915294
11 4 0.0407946219905024
11 5 0.0407946219915121
11 6 0.0407946219915611
11 7 0.0407946219914783
11 8 0.0407946219915077
11 9 0.0407946219915861
11 10 0.0407946219913551
11 11 1.4142135623731
11 12 0.713174215924593
11 13 0.0407946219916026
11 14 0.040794621991504
11 15 0.0407946219916573
11 16 0.44530717776501
11 17 0.0407946219913675
11 18 0.0407946219915043
11 19 0.217232770207036
11 20 0.308733168142496
11 21 0.0543328736154774
11 22 0.0992173036281989
11 23 0.15072420790466
11 24 0.0519192445923947
11 25 0.0519580095015849
11 26 0.148272994350142
11 27 0.0512752626869868
11 28 0.0510715320471344
11 29 0.14788773633172
11 30 0.0510381030754269
11 31 0.0407946219916461
11 32 0.0407946219912766
11 33 0.0407946219918695
11 34 0.0407946219918682
11 35 0.0407946219917467
11 36 0.0407946219913925
11 37 0.0407946219914446
11 38 0.0407946219914777
11 39 0.0407946219914638
11 40 0.04079462199207
11 41 0.0407946219916697
11 42 0.0407946219914624
11 43 0.0407946219916907
11 44 0.040794621991627
11 45 0.0407946219914744
11 46 0.040794621991866
11 47 0.0407946219918116
11 48 0.040794621991738
11 49 0.0407946219915287
11 50 0.0407946219914119
11 51 0.0407946219914226
11 52 0.0407946219913336
11 53 0
12 1 0.0407946219916138
12 2 0.0407946219914353
12 3 0.0407946219914442
12 4 0.0407946219917836
12 5 0.0407946219914443
12 6 0.0407946219915251
12 7 0.0407946219915575
12 8 0.0407946219914621
12 9 0.0407946219913836
12 10 0.0407946219914822
12 11 0.713174215924585
12 12 1.4142135623731
12 13 0.0407946219914882
12 14 0.040794621991668
12 15 0.0407946219913643
12 16 0.482485528103595
12 17 0.0407946219914487
12 18 0.0407946219915002
12 19 0.218498672764706
12 20 0.314101185431685
12 21 0.0543904956893445
12 22 0.0994451946185863
12 23 0.151178783921099
12 24 0.0519580056240892
12 25 0.0519970289230102
12 26 0.148665853343061
12 27 0.0513100619353815
12 28 0.0511051489812592
12 29 0.148272981420739
12 30 0.0510715293130048
12 31 0.0407946219914812
12 32 0.0407946219916487
12 33 0.0407946219915711
12 34 0.0407946219916889
12 35 0.0407946219914794
12 36 0.0407946219917059
12 37 0.0407946219913636
12 38 0.0407946219913371
12 39 0.0407946219914559
12 40 0.0407946219912532
12 41 0.0407946219914714
12 42 0.0407946219914367
12 43 0.0407946219915372
12 44 0.040794621991557
12 45 0.0407946219915031
12 46 0.0407946219919085
12 47 0.0407946219913356
12 48 0.0407946219916137
12 49 0.0407946219919044
12 50 0.0407946219913312
12 51 0.040794621991729
12 52 0.0407946219913829
12 53 0
13 1 0.041504493154919
13 2 0.0415154728222535
13 3 0.0415844100149437
13 4 0.0411876807072639
13 5 0.0410384205051161
13 6 0.0410703896360091
13 7 0.0410333065380385
13 8 0.277351652367111
13 9 0.277352419709604
13 10 0.310873752683584
13 11 0.0407946219915038
13 12 0.0407946219915793
13 13 1.4142135623731
13 14 0.325514676950808
13 15 0.207420872787589
13 16 0.040794621991485
13 17 0.547558399469504
13 18 0.0593102322971443
13 19 0.0407946219914422
13 20 0.0407946219915044
13 21 0.0407946219914957
13 22 0.040794621991607
13 23 0.0407946219915579
13 24 0.040794621991536
13 25 0.0407946219915855
13 26 0.0407946219915523
13 27 0.0407946219916077
13 28 0.0407946219916033
13 29 0.0407946219914175
13 30 0.0407946219914688
13 31 0.0499867370962131
13 32 0.048258108606359
13 33 0.0617515631553829
13 34 0.0543702452982962
13 35 0.0566429574180457
13 36 0.0425346524167467
13 37 0.0424233323054637
13 38 0.0424426204648189
13 39 0.0425378786001006
13 40 0.0431468940161806
13 41 0.0426994790918061
13 42 0.042582501309502
13 43 0.0425642899280978
13 44 0.0407946219913777
13 45 0.0407946219913872
13 46 0.0407946219912897
13 47 0.0408053705951631
13 48 0.0409347693299813
13 49 0.0409131650994769
13 50 0.040909597841629
13 51 0.0409175753581519
13 52 0.0409163413649316
13 53 0
14 1 0.0445933601338523
14 2 0.0499394304682304
14 3 0.0755041875195872
14 4 0.0440575587770026
14 5 0.0413762838422073
14 6 0.0414340190357097
14 7 0.0413669805915746
14 8 0.146490770504409
14 9 0.146491089822512
14 10 0.149449881594349
14 11 0.0407946219914605
14 12 0.0407946219915203
14 13 0.325514676950809
14 14 1.4142135623731
14 15 0.55606632159132
14 16 0.0407946219915044
14 17 0.207413504044843
14 18 0.218750559921843
14 19 0.0407946219915128
14 20 0.0407946219915025
14 21 0.05518116150905
14 22 0.0407946219915241
14 23 0.0407946219915341
14 24 0.0407946219915659
14 25 0.0407946219915423
14 26 0.0407946219915902
14 27 0.0407946219914754
14 28 0.0407946219915016
14 29 0.0407946219915834
14 30 0.0407946219914597
14 31 0.094769513615695
14 32 0.0637841483870702
14 33 0.137665742519461
14 34 0.0757332953860711
14 35 0.0799526481755475
14 36 0.0441115443275415
14 37 0.0438564166370488
14 38 0.0438996705283611
14 39 0.044947642891579
14 40 0.128927216128255
14 41 0.0583052615816823
14 42 0.0442179807762975
14 43 0.0441740030373541
14 44 0.0408725768556412
14 45 0.0408926390643779
14 46 0.0408755117797032
14 47 0.0409608406191366
14 48 0.041195219665226
14 49 0.04115628961044
14 50 0.041149860394603
14 51 0.0411642298588453
14 52 0.041162005609836
14 53 0
15 1 0.0422309983005258
15 2 0.0445968740210357
15 3 0.0672612965553054
15 4 0.0416355330208072
15 5 0.0413669881806322
15 6 0.0414240806637395
15 7 0.0413577080712457
15 8 0.144119260985854
15 9 0.144119530786084
15 10 0.146492847075827
15 11 0.0407946219915292
15 12 0.0407946219915319
15 13 0.207420872787574
15 14 0.556066321591335
15 15 1.4142135623731
15 16 0.0407946219915782
15 17 0.193306169645884
15 18 0.114303442708182
15 19 0.0407946219915342
15 20 0.0407946219916034
15 21 0.0505165111334536
15 22 0.0407946219914982
15 23 0.0407946219915287
15 24 0.0407946219914512
15 25 0.0407946219914612
15 26 0.0407946219916054
15 27 0.0407946219915759
15 28 0.0407946219914327
15 29 0.0407946219915929
15 30 0.0407946219914675
15 31 0.0848255578702656
15 32 0.0631059773955308
15 33 0.122459424546002
15 34 0.074703051152775
15 35 0.0787918430612502
15 36 0.0440590838044987
15 37 0.0438106191355158
15 38 0.0438527991703256
15 39 0.0440666553142009
15 40 0.0647192094363645
15 41 0.0444483391642813
15 42 0.0441629047837963
15 43 0.0441201794255896
15 44 0.0408694319624123
15 45 0.0408892424308317
15 46 0.0408723298139693
15 47 0.0409566085308321
15 48 0.0411881614733985
15 49 0.0411497134564435
15 50 0.0411433633493736
15 51 0.0411575560274148
15 52 0.0411553592377519
15 53 0
16 1 0.0407946219914156
16 2 0.0407946219915193
16 3 0.0407946219916489
16 4 0.0407946219915225
16 5 0.0407946219913748
16 6 0.0407946219916694
16 7 0.0407946219914452
16 8 0.0407946219914592
16 9 0.0407946219914886
16 10 0.0407946219915876
16 11 0.445307177765016
16 12 0.482485528103603
16 13 0.0407946219915844
16 14 0.0407946219915936
16 15 0.0407946219915426
16 16 1.4142135623731
16 17 0.0407946219915169
16 18 0.040794621991451
16 19 0.246708217366281
16 20 0.506357970124621
16 21 0.0547475087580581
16 22 0.100906841202588
16 23 0.154167577794771
16 24 0.0521949006869793
16 25 0.0522355373404981
16 26 0.151178841324582
16 27 0.0515223078112569
16 28 0.0513100583708483
16 29 0.1507242488159
16 30 0.0512752563133212
16 31 0.0407946219913693
16 32 0.0407946219914632
16 33 0.0407946219913242
16 34 0.0407946219914673
16 35 0.0407946219915698
16 36 0.0407946219915515
16 37 0.0407946219914591
16 38 0.0407946219914725
16 39 0.0407946219915279
16 40 0.040794621991694
16 41 0.0407946219914861
16 42 0.0407946219915417
16 43 0.0407946219914785
16 44 0.0407946219915494
16 45 0.0407946219913608
16 46 0.0407946219913892
16 47 0.0407946219916024
16 48 0.0407946219914727
16 49 0.0407946219915304
16 50 0.0407946219914201
16 51 0.0407946219918044
16 52 0.0407946219912632
16 53 0
17 1 0.0414936618955929
17 2 0.0415044963843926
17 3 0.0415725108517148
17 4 0.0411807886769485
17 5 0.0410333082272928
17 6 0.0410648986951295
17 7 0.0410282548014019
17 8 0.27146856569328
17 9 0.27146920514676
17 10 0.277353574742177
17 11 0.0407946219916712
17 12 0.0407946219916986
17 13 0.5475583994695
17 14 0.207413504044837
17 15 0.193306169645855
17 16 0.0407946219916108
17 17 1.4142135623731
17 18 0.0544797296258861
17 19 0.0407946219916484
17 20 0.0407946219914748
17 21 0.0407946219915134
17 22 0.040794621991612
17 23 0.0407946219914491
17 24 0.0407946219915562
17 25 0.0407946219915738
17 26 0.0407946219915823
17 27 0.0407946219916927
17 28 0.0407946219915937
17 29 0.040794621991656
17 30 0.0407946219915405
17 31 0.04958005813465
17 32 0.0479081047611032
17 33 0.0550338328413461
17 34 0.0538109456435502
17 35 0.0560151686917771
17 36 0.0425125111816458
17 37 0.0424026744948882
17 38 0.0424216987876721
17 39 0.0425157356857118
17 40 0.0431148097347804
17 41 0.0426748858163347
17 42 0.0425596457229638
17 43 0.0425418183417637
17 44 0.040794621991541
17 45 0.0407946219913419
17 46 0.0407946219912248
17 47 0.0408031058241687
17 48 0.040930853827188
17 49 0.0409095145481143
17 50 0.0409059912838903
17 51 0.0409138705763163
17 52 0.0409126517661831
17 53 0
18 1 0.0968139906191146
18 2 0.108621144443747
18 3 0.164914042046425
18 4 0.0960348182314765
18 5 0.0440065069056353
18 6 0.055424238670786
18 7 0.0439425394082363
18 8 0.0485463279316479
18 9 0.0485463420316208
18 10 0.0486645655486291
18 11 0.0407946219915484
18 12 0.0407946219915636
18 13 0.0593102322972733
18 14 0.218750559921847
18 15 0.114303442708329
18 16 0.0407946219916258
18 17 0.0544797296258734
18 18 1.4142135623731
18 19 0.0407946219914953
18 20 0.0407946219915461
18 21 0.220251117388262
18 22 0.0730734223933178
18 23 0.0407946219915438
18 24 0.0526969310824346
18 25 0.057518239808913
18 26 0.0407946219915339
18 27 0.0407946219914872
18 28 0.0407946219915602
18 29 0.040794621991584
18 30 0.040794621991575
18 31 0.205387628058291
18 32 0.122001730136115
18 33 0.30142540690026
18 34 0.119981418960665
18 35 0.131176323850273
18 36 0.091644397774383
18 37 0.056462112178264
18 38 0.070228806512482
18 39 0.158092625615898
18 40 0.472649678479924
18 41 0.190048810623382
18 42 0.0883130904517759
18 43 0.0665525244801968
18 44 0.0417128129294501
18 45 0.0417955110410109
18 46 0.0417249170415735
18 47 0.0420781571447179
18 48 0.0683511938298019
18 49 0.0429445101091161
18 50 0.0429108054571471
18 51 0.0429864730678119
18 52 0.0429745084670993
18 53 0
19 1 0.0407946219918229
19 2 0.0407946219914787
19 3 0.0407946219912986
19 4 0.040794621991531
19 5 0.040794621991466
19 6 0.040794621991505
19 7 0.0407946219915912
19 8 0.0407946219915724
19 9 0.0407946219915502
19 10 0.0407946219915038
19 11 0.217232770207053
19 12 0.218498672764695
19 13 0.0407946219914375
19 14 0.0407946219916153
19 15 0.0407946219916019
19 16 0.246708217366283
19 17 0.0407946219914993
19 18 0.0407946219918805
19 19 1.4142135623731
19 20 0.517682474461089
19 21 0.0714914932967966
19 22 0.189945856691695
19 23 0.400866310161103
19 24 0.0552475773578161
19 25 0.0553167177630856
19 26 0.223860402840756
19 27 0.0541719126350423
19 28 0.0538469025457282
19 29 0.21585005557551
19 30 0.0537941942849292
19 31 0.0407946219909118
19 32 0.0407946219913901
19 33 0.0407946219907318
19 34 0.0407946219914214
19 35 0.0407946219916447
19 36 0.0407946219913512
19 37 0.0407946219914974
19 38 0.0407946219914275
19 39 0.0407946219915742
19 40 0.0407946219912551
19 41 0.0407946219914246
19 42 0.0407946219914261
19 43 0.0407946219914082
19 44 0.0407946219916223
19 45 0.0407946219915338
19 46 0.0407946219914147
19 47 0.0407946219913703
19 48 0.0407946219915636
19 49 0.0407946219913144
19 50 0.0407946219915437
19 51 0.040794621991425
19 52 0.040794621991453
19 53 0
20 1 0.0407946219913546
20 2 0.0407946219916339
20 3 0.0407946219911379
20 4 0.0407946219912254
20 5 0.0407946219916606
20 6 0.0407946219916346
20 7 0.0407946219914323
20 8 0.0407946219914812
20 9 0.0407946219915268
20 10 0.0407946219914393
20 11 0.30873316814251
20 12 0.314101185431684
20 13 0.0407946219915139
20 14 0.0407946219913745
20 15 0.040794621991578
20 16 0.506357970124623
20 17 0.0407946219914784
20 18 0.040794621991887
20 19 0.517682474461085
20 20 1.4142135623731
20 21 0.0560233416056926
20 22 0.108861560835703
20 23 0.190172551892678
20 24 0.0529976731072644
20 25 0.0530443101168034
20 26 0.162279372111774
20 27 0.0522355335443673
20 28 0.0519970212747835
20 29 0.161270699956366
20 30 0.0519579987303245
20 31 0.0407946219916265
20 32 0.0407946219914429
20 33 0.0407946219916606
20 34 0.0407946219915071
20 35 0.0407946219916482
20 36 0.0407946219916187
20 37 0.040794621991421
20 38 0.0407946219915548
20 39 0.0407946219915713
20 40 0.0407946219915699
20 41 0.040794621991421
20 42 0.0407946219915431
20 43 0.0407946219916638
20 44 0.0407946219911752
20 45 0.040794621991524
20 46 0.0407946219914986
20 47 0.0407946219911857
20 48 0.0407946219915906
20 49 0.0407946219918211
20 50 0.040794621991441
20 51 0.040794621991579
20 52 0.0407946219910901
20 53 0
21 1 0.0415293585595665
21 2 0.0465401370156135
21 3 0.0704742698164106
21 4 0.0410916865864608
21 5 0.0407946219915691
21 6 0.0407946219915311
21 7 0.0407946219915499
21 8 0.0407946219915137
21 9 0.0407946219914708
21 10 0.0407946219915885
21 11 0.0543328736155154
21 12 0.0543904956893471
21 13 0.0407946219915746
21 14 0.0551811615089582
21 15 0.0505165111334974
21 16 0.0547475087580481
21 17 0.040794621991544
21 18 0.220251117388255
21 19 0.0714914932967903
21 20 0.0560233416056891
21 21 1.4142135623731
21 22 0.422084307001599
21 23 0.134836638042971
21 24 0.211161050650242
21 25 0.328611854369051
21 26 0.0862215964160283
21 27 0.13539550317289
21 28 0.112605691107987
21 29 0.0831799882141142
21 30 0.110690057341291
21 31 0.0881959121534922
21 32 0.0532725739234505
21 33 0.128611736681938
21 34 0.0637520517194894
21 35 0.0674516953786882
21 36 0.0407946219916241
21 37 0.0407946219915934
21 38 0.0407946219915375
21 39 0.0462963759929993
21 40 0.132626934133738
21 41 0.0599624281965373
21 42 0.0407946219915499
21 43 0.0407946219916403
21 44 0.0407946219915027
21 45 0.0407946219914916
21 46 0.0407946219914844
21 47 0.0407946219914082
21 48 0.0407946219914295
21 49 0.0407946219916729
21 50 0.0407946219917942
21 51 0.0407946219914474
21 52 0.0407946219915494
21 53 0
22 1 0.0407946219916097
22 2 0.0407946219914144
22 3 0.0407946219915349
22 4 0.0407946219914758
22 5 0.0407946219915866
22 6 0.0407946219915359
22 7 0.0407946219915525
22 8 0.0407946219915278
22 9 0.0407946219915983
22 10 0.0407946219915176
22 11 0.0992173036282035
22 12 0.0994451946185891
22 13 0.0407946219914406
22 14 0.0407946219915968
22 15 0.0407946219916561
22 16 0.100906841202557
22 17 0.0407946219915298
22 18 0.0730734223933155
22 19 0.18994585669169
22 20 0.108861560835706
22 21 0.422084307001588
22 22 1.4142135623731
22 23 0.411706538734299
22 24 0.1163921002703
22 25 0.137012025789195
22 26 0.206991145169
22 27 0.0812967439648482
22 28 0.0770636537387793
22 29 0.196321627358034
22 30 0.0765866497723638
22 31 0.0495615147883252
22 32 0.0407946219912922
22 33 0.0718965395995396
22 34 0.0426043287652745
22 35 0.0448369906761587
22 36 0.0407946219916402
22 37 0.0407946219915427
22 38 0.0407946219917446
22 39 0.0407946219916186
22 40 0.0486257077361803
22 41 0.0407946219917002
22 42 0.0407946219916948
22 43 0.0407946219915173
22 44 0.0407946219913943
22 45 0.040794621991486
22 46 0.0407946219915196
22 47 0.0407946219918122
22 48 0.0407946219911456
22 49 0.0407946219917938
22 50 0.0407946219913126
22 51 0.0407946219909753
22 52 0.0407946219917072
22 53 0
23 1 0.0407946219915781
23 2 0.0407946219915949
23 3 0.0407946219919183
23 4 0.0407946219916092
23 5 0.0407946219914847
23 6 0.0407946219914981
23 7 0.0407946219916395
23 8 0.0407946219915077
23 9 0.0407946219913884
23 10 0.040794621991658
23 11 0.150724207904667
23 12 0.151178783921078
23 13 0.0407946219913862
23 14 0.0407946219915799
23 15 0.0407946219915542
23 16 0.15416757779477
23 17 0.0407946219915907
23 18 0.0407946219920146
23 19 0.400866310161103
23 20 0.190172551892683
23 21 0.134836638042966
23 22 0.411706538734301
23 23 1.4142135623731
23 24 0.0623400767439663
23 25 0.0626136094942728
23 26 0.385139320795696
23 27 0.0595326678100462
23 28 0.0588229204807651
23 29 0.327297546457233
23 30 0.0587132461048383
23 31 0.0407946219915099
23 32 0.0407946219911207
23 33 0.0407946219914759
23 34 0.0407946219917895
23 35 0.0407946219913949
23 36 0.0407946219911466
23 37 0.0407946219913001
23 38 0.0407946219915674
23 39 0.0407946219917658
23 40 0.0407946219914626
23 41 0.0407946219916786
23 42 0.040794621991464
23 43 0.0407946219915803
23 44 0.0407946219914445
23 45 0.0407946219912729
23 46 0.040794621991591
23 47 0.0407946219913174
23 48 0.0407946219912898
23 49 0.0407946219912819
23 50 0.0407946219913072
23 51 0.0407946219912916
23 52 0.0407946219910721
23 53 0
24 1 0.0407946219915233
24 2 0.0407946219915625
24 3 0.040794621991484
24 4 0.0407946219915075
24 5 0.0407946219916996
24 6 0.0407946219914356
24 7 0.0407946219916209
24 8 0.0407946219914719
24 9 0.0407946219916068
24 10 0.0407946219915413
24 11 0.0519192445924169
24 12 0.051958005624111
24 13 0.0407946219914469
24 14 0.0407946219915521
24 15 0.0407946219916018
24 16 0.0521949006869932
24 17 0.0407946219915426
24 18 0.0526969310823423
24 19 0.0552475773578043
24 20 0.0529976731072592
24 21 0.211161050650251
24 22 0.11639210027029
24 23 0.0623400767439293
24 24 1.4142135623731
24 25 0.560028215444432
24 26 0.0611340614127786
24 27 0.292104465200927
24 28 0.245910450761309
24 29 0.0609615565282702
24 30 0.241409195413914
24 31 0.0407946219917322
24 32 0.040794621991471
24 33 0.0542819541418194
24 34 0.0451659149007139
24 35 0.0472053098852302
24 36 0.0407946219915589
24 37 0.0407946219915301
24 38 0.040794621991478
24 39 0.040794621991525
24 40 0.0407946219914691
24 41 0.0407946219914943
24 42 0.0407946219913049
24 43 0.0407946219914112
24 44 0.0407946219917356
24 45 0.0407946219915583
24 46 0.0407946219913031
24 47 0.0407946219913955
24 48 0.0407946219914365
24 49 0.0407946219916021
24 50 0.0407946219914418
24 51 0.040794621991386
24 52 0.0407946219914792
24 53 0
25 1 0.0407946219915978
25 2 0.0407946219914619
25 3 0.0407946219911898
25 4 0.0407946219914024
25 5 0.0407946219915672
25 6 0.0407946219915109
25 7 0.0407946219915702
25 8 0.0407946219914527
25 9 0.0407946219915605
25 10 0.0407946219915524
25 11 0.051958009501622
25 12 0.0519970289229785
25 13 0.0407946219915241
25 14 0.0407946219914867
25 15 0.0407946219914977
25 16 0.052235537340501
25 17 0.040794621991573
25 18 0.0575182398089383
25 19 0.055316717763099
25 20 0.0530443101168106
25 21 0.328611854369052
25 22 0.137012025789204
25 23 0.0626136094942789
25 24 0.56002821544443
25 25 1.4142135623731
25 26 0.0613161643548495
25 27 0.394801497152414
25 28 0.251149561733813
25 29 0.0611340730960733
25 30 0.245910537498458
25 31 0.042297627340176
25 32 0.0407946219914079
25 33 0.0609439773182528
25 34 0.0456828514984416
25 35 0.047785247119778
25 36 0.0407946219915327
25 37 0.0407946219915397
25 38 0.0407946219915771
25 39 0.0407946219916073
25 40 0.0407946219916835
25 41 0.0407946219915179
25 42 0.0407946219915646
25 43 0.0407946219916321
25 44 0.0407946219914468
25 45 0.0407946219916021
25 46 0.0407946219911772
25 47 0.0407946219913534
25 48 0.0407946219911803
25 49 0.040794621991518
25 50 0.0407946219917858
25 51 0.0407946219914235
25 52 0.0407946219915399
25 53 0
26 1 0.040794621991704
26 2 0.0407946219913332
26 3 0.0407946219911924
26 4 0.040794621990926
26 5 0.0407946219914387
26 6 0.0407946219916093
26 7 0.040794621991513
26 8 0.0407946219916195
26 9 0.0407946219915084
26 10 0.0407946219916967
26 11 0.148272994350173
26 12 0.148665853343046
26 13 0.040794621991366
26 14 0.0407946219917275
26 15 0.0407946219913305
26 16 0.151178841324597
26 17 0.0407946219915461
26 18 0.0407946219912265
26 19 0.223860402840762
26 20 0.162279372111771
26 21 0.0862215964160254
26 22 0.206991145169007
26 23 0.385139320795692
26 24 0.0611340614127867
26 25 0.0613161643548821
26 26 1.4142135623731
26 27 0.0588229454097125
26 28 0.0582031427319292
26 29 0.721872952879821
26 30 0.0581052383637633
26 31 0.0407946219906889
26 32 0.0407946219918782
26 33 0.0407946219915299
26 34 0.0407946219911762
26 35 0.0407946219916051
26 36 0.0407946219916241
26 37 0.0407946219916061
26 38 0.0407946219914998
26 39 0.0407946219917674
26 40 0.0407946219916896
26 41 0.0407946219914865
26 42 0.0407946219914044
26 43 0.0407946219918273
26 44 0.0407946219918393
26 45 0.0407946219912609
26 46 0.0407946219914242
26 47 0.0407946219913856
26 48 0.0407946219915294
26 49 0.0407946219921018
26 50 0.0407946219915083
26 51 0.0407946219912217
26 52 0.0407946219915524
26 53 0
27 1 0.0407946219915134
27 2 0.0407946219914179
27 3 0.0407946219918452
27 4 0.0407946219915515
27 5 0.040794621991541
27 6 0.040794621991527
27 7 0.0407946219916074
27 8 0.0407946219915075
27 9 0.0407946219916112
27 10 0.0407946219914382
27 11 0.0512752626869835
27 12 0.0513100619354004
27 13 0.040794621991554
27 14 0.0407946219915013
27 15 0.0407946219916045
27 16 0.0515223078112753
27 17 0.0407946219916223
27 18 0.0407946219914267
27 19 0.0541719126351073
27 20 0.0522355335443403
27 21 0.135395503172898
27 22 0.0812967439648426
27 23 0.0595326678100599
27 24 0.29210446520091
27 25 0.394801497152417
27 26 0.0588229454096968
27 27 1.4142135623731
27 28 0.490017609618521
27 29 0.0587132757575805
27 30 0.421649160878011
27 31 0.0407946219913665
27 32 0.040794621991319
27 33 0.0407946219914709
27 34 0.0407946219914487
27 35 0.0407946219917453
27 36 0.0407946219912683
27 37 0.040794621991445
27 38 0.0407946219915053
27 39 0.0407946219916288
27 40 0.0407946219914558
27 41 0.0407946219914317
27 42 0.040794621991453
27 43 0.040794621991459
27 44 0.0407946219916835
27 45 0.0407946219915287
27 46 0.0407946219915471
27 47 0.0407946219915677
27 48 0.0407946219915654
27 49 0.0407946219914717
27 50 0.0407946219910279
27 51 0.0407946219912295
27 52 0.0407946219915085
27 53 0
28 1 0.0407946219914691
28 2 0.0407946219916186
28 3 0.0407946219916288
28 4 0.0407946219912894
28 5 0.0407946219915782
28 6 0.0407946219915266
28 7 0.0407946219913776
28 8 0.0407946219915855
28 9 0.0407946219915997
28 10 0.0407946219915354
28 11 0.0510715320471575
28 12 0.0511051489812768
28 13 0.0407946219914283
28 14 0.0407946219915936
28 15 0.0407946219915963
28 16 0.0513100583708205
28 17 0.0407946219914754
28 18 0.04079462199154
28 19 0.0538469025457497
28 20 0.0519970212746877
28 21 0.112605691108016
28 22 0.0770636537388031
28 23 0.0588229204808041
28 24 0.245910450761306
28 25 0.251149561733859
28 26 0.0582031427318938
28 27 0.49001760961852
28 28 1.4142135623731
28 29 0.0581052430467926
28 30 0.726866506995015
28 31 0.0407946219917903
28 32 0.0407946219915421
28 33 0.0407946219914221
28 34 0.040794621991681
28 35 0.0407946219914862
28 36 0.0407946219917229
28 37 0.0407946219916716
28 38 0.0407946219915349
28 39 0.040794621991347
28 40 0.0407946219917124
28 41 0.0407946219912393
28 42 0.0407946219915693
28 43 0.0407946219915948
28 44 0.0407946219918142
28 45 0.0407946219918626
28 46 0.0407946219914312
28 47 0.0407946219924787
28 48 0.0407946219910709
28 49 0.040794621991668
28 50 0.0407946219913505
28 51 0.0407946219919467
28 52 0.0407946219917668
28 53 0
29 1 0.0407946219913617
29 2 0.0407946219917664
29 3 0.0407946219914574
29 4 0.0407946219917076
29 5 0.0407946219913451
29 6 0.0407946219914116
29 7 0.040794621991567
29 8 0.040794621991907
29 9 0.0407946219912175
29 10 0.0407946219916671
29 11 0.147887736331655
29 12 0.148272981420738
29 13 0.0407946219915351
29 14 0.0407946219914783
29 15 0.0407946219915787
29 16 0.150724248815925
29 17 0.0407946219915785
29 18 0.0407946219910431
29 19 0.215850055575514
29 20 0.161270699956346
29 21 0.0831799882140501
29 22 0.196321627358041
29 23 0.327297546457223
29 24 0.0609615565282872
29 25 0.0611340730960311
29 26 0.72187295287982
29 27 0.058713275757431
29 28 0.0581052430467277
29 29 1.4142135623731
29 30 0.0580090358461284
29 31 0.0407946219920724
29 32 0.040794621991608
29 33 0.0407946219914668
29 34 0.04079462199167
29 35 0.0407946219912491
29 36 0.0407946219916462
29 37 0.0407946219913127
29 38 0.0407946219916401
29 39 0.0407946219914091
29 40 0.0407946219916529
29 41 0.040794621991673
29 42 0.0407946219914808
29 43 0.0407946219912683
29 44 0.0407946219916657
29 45 0.0407946219914207
29 46 0.0407946219916325
29 47 0.0407946219915943
29 48 0.0407946219916838
29 49 0.0407946219914603
29 50 0.0407946219915649
29 51 0.0407946219913636
29 52 0.0407946219914491
29 53 0
30 1 0.0407946219917638
30 2 0.040794621991216
30 3 0.0407946219912007
30 4 0.0407946219914904
30 5 0.0407946219915648
30 6 0.0407946219917485
30 7 0.0407946219914922
30 8 0.0407946219916108
30 9 0.040794621991712
30 10 0.0407946219915856
30 11 0.0510381030754991
30 12 0.0510715293130486
30 13 0.0407946219913283
30 14 0.0407946219914185
30 15 0.0407946219919406
30 16 0.0512752563132803
30 17 0.0407946219914945
30 18 0.0407946219915573
30 19 0.0537941942848984
30 20 0.0519579987303233
30 21 0.110690057341315
30 22 0.0765866497723927
30 23 0.0587132461048417
30 24 0.241409195413921
30 25 0.245910537498459
30 26 0.0581052383637848
30 27 0.421649160877997
30 28 0.726866506995016
30 29 0.0580090358460662
30 30 1.4142135623731
30 31 0.0407946219918493
30 32 0.0407946219916495
30 33 0.0407946219915898
30 34 0.0407946219916684
30 35 0.040794621991533
30 36 0.0407946219911077
30 37 0.0407946219916258
30 38 0.0407946219913474
30 39 0.0407946219915013
30 40 0.0407946219914863
30 41 0.0407946219911911
30 42 0.0407946219917552
30 43 0.040794621991038
30 44 0.0407946219907712
30 45 0.0407946219913966
30 46 0.0407946219913162
30 47 0.0407946219915664
30 48 0.0407946219914557
30 49 0.0407946219919105
30 50 0.0407946219921306
30 51 0.0407946219917136
30 52 0.0407946219909275
30 53 0
31 1 0.144765233457007
31 2 0.161564964325906
31 3 0.242525363600827
31 4 0.141992523447168
31 5 0.0819260713039272
31 6 0.0864528192355487
31 7 0.0811861915739265
31 8 0.0456472410374945
31 9 0.0456472722074854
31 10 0.0459135981148231
31 11 0.0407946219915983
31 12 0.0407946219916539
31 13 0.0499867370957092
31 14 0.0947695136151602
31 15 0.0848255578700352
31 16 0.0407946219915156
31 17 0.0495800581345557
31 18 0.205387628058558
31 19 0.0407946219915741
31 20 0.040794621991496
31 21 0.088195912152714
31 22 0.049561514788173
31 23 0.0407946219914593
31 24 0.0407946219917702
31 25 0.0422976273399426
31 26 0.0407946219914568
31 27 0.0407946219915025
31 28 0.0407946219916164
31 29 0.0407946219915743
31 30 0.0407946219915887
31 31 1.4142135623731
31 32 0.846595190421191
31 33 0.449679920216422
31 34 0.375171223826774
31 35 0.412225854387748
31 36 0.0626621089644084
31 37 0.0599405176790844
31 38 0.0604222089874095
31 39 0.0627502473534149
31 40 0.121983914914621
31 41 0.0779342231417787
31 42 0.0630508694430148
31 43 0.0625883723998001
31 44 0.0477233099711088
31 45 0.0484797740499121
31 46 0.0478186963560506
31 47 0.0528076989977338
31 48 0.0736320204692183
31 49 0.0621954210617002
31 50 0.0616495820057749
31 51 0.0627923116857722
31 52 0.0625982266327303
31 53 0
32 1 0.114485210323491
32 2 0.11584336032543
32 3 0.144211310720158
32 4 0.095934429237261
32 5 0.0787327007861091
32 6 0.0827970466311884
32 7 0.0780704868628233
32 8 0.0446540161263261
32 9 0.0446540402810775
32 10 0.0448545318911468
32 11 0.0407946219913488
32 12 0.0407946219915293
32 13 0.0482581086067348
32 14 0.063784148386767
32 15 0.0631059773958389
32 16 0.0407946219914913
32 17 0.0479081047611002
32 18 0.122001730136255
32 19 0.0407946219914958
32 20 0.0407946219914255
32 21 0.053272573923065
32 22 0.0407946219912486
32 23 0.0407946219916834
32 24 0.0407946219914577
32 25 0.0407946219914684
32 26 0.0407946219915815
32 27 0.0407946219917532
32 28 0.0407946219914414
32 29 0.0407946219915507
32 30 0.0407946219915154
32 31 0.846595190420578
32 32 1.4142135623731
32 33 0.266553861329281
32 34 0.337285403808617
32 35 0.368261153536854
32 36 0.0601726091898064
32 37 0.0577549494654646
32 38 0.0581811262659434
32 39 0.0602505452639159
32 40 0.072507708658285
32 41 0.0631434300070636
32 42 0.060559346390481
32 43 0.0601487395307519
32 44 0.0473120116087116
32 45 0.0478874258451226
32 46 0.047387649945714
32 47 0.0512373635621669
32 48 0.0626849581270331
32 49 0.0597967241649622
32 50 0.0593154965389666
32 51 0.0603297818379344
32 52 0.0601583567193039
32 53 0
33 1 0.207820562198469
33 2 0.233432493124621
33 3 0.355328491663591
33 4 0.206658960325468
33 5 0.0787188640077286
33 6 0.119062975319438
33 7 0.0702798937609807
33 8 0.0432147081075905
33 9 0.0432147128640383
33 10 0.0432545572615648
33 11 0.0407946219915032
33 12 0.0407946219916099
33 13 0.0617515631553803
33 14 0.137665742519679
33 15 0.122459424546317
33 16 0.0407946219915795
33 17 0.055033832841563
33 18 0.30142540690126
33 19 0.0407946219915957
33 20 0.0407946219916337
33 21 0.128611736682234
33 22 0.0718965396004992
33 23 0.0407946219916034
33 24 0.054281954142135
33 25 0.0609439773183545
33 26 0.040794621991514
33 27 0.040794621991604
33 28 0.0407946219913933
33 29 0.0407946219914831
33 30 0.0407946219915157
33 31 0.44967992021801
33 32 0.266553861332095
33 33 1.4142135623731
33 34 0.230121212543594
33 35 0.286854105831563
33 36 0.0877112415784836
33 37 0.0592880642171626
33 38 0.0659693052312316
33 39 0.0899216421085398
33 40 0.178852623736415
33 41 0.113724291985037
33 42 0.0794602086952908
33 43 0.0722905261877891
33 44 0.0460796496981811
33 45 0.0463977583882506
33 46 0.0461255637312246
33 47 0.062569856245566
33 48 0.10696360819887
33 49 0.0719570170061711
33 50 0.0643029644098556
33 51 0.0742531845190598
33 52 0.0710163299403996
33 53 0
34 1 0.137626724553148
34 2 0.139645543742244
34 3 0.151759400774104
34 4 0.113943815622449
34 5 0.0897308882635919
34 6 0.0955736882160223
34 7 0.0887705589387988
34 8 0.0483892389051878
34 9 0.0483892859330142
34 10 0.0487869744353778
34 11 0.040794621991591
34 12 0.0407946219915028
34 13 0.0543702452982546
34 14 0.0757332953856556
34 15 0.0747030511526588
34 16 0.0407946219915042
34 17 0.0538109456435258
34 18 0.11998141896081
34 19 0.0407946219915698
34 20 0.040794621991423
34 21 0.063752051719677
34 22 0.0426043287651278
34 23 0.0407946219915508
34 24 0.0451659149004136
34 25 0.0456828514980895
34 26 0.0407946219915827
34 27 0.0407946219914682
34 28 0.0407946219915129
34 29 0.0407946219914135
34 30 0.0407946219914638
34 31 0.375171223828924
34 32 0.337285403810764
34 33 0.230121212542262
34 34 1.4142135623731
34 35 0.699936572163114
34 36 0.0688841620423649
34 37 0.065314104949343
34 38 0.0659507455514485
34 39 0.0690018471833206
34 40 0.085210918468835
34 41 0.0730481565263646
34 42 0.0692476503081086
34 43 0.0686371218976402
34 44 0.0488028634420259
34 45 0.0504580636456629
34 46 0.0490047732019682
34 47 0.0568381548775399
34 48 0.0724596568309549
34 49 0.0681794944943921
34 50 0.0674544147554116
34 51 0.0689508329685821
34 52 0.0686922794843061
34 53 0
35 1 0.145633233611355
35 2 0.147900336447947
35 3 0.161517469306076
35 4 0.120242018673391
35 5 0.0935978710117433
35 6 0.100052239573541
35 7 0.092535249538075
35 8 0.0499568026609233
35 9 0.0499568561353407
35 10 0.0504090279235614
35 11 0.040794621991566
35 12 0.0407946219915079
35 13 0.0566429574177176
35 14 0.0799526481760633
35 15 0.0787918430615929
35 16 0.0407946219915242
35 17 0.0560151686921535
35 18 0.13117632384913
35 19 0.0407946219915896
35 20 0.040794621991468
35 21 0.06745169537857
35 22 0.044836990675969
35 23 0.04079462199153
35 24 0.0472053098848131
35 25 0.0477852471197551
35 26 0.0407946219915052
35 27 0.040794621991647
35 28 0.0407946219915362
35 29 0.0407946219914706
35 30 0.0407946219915721
35 31 0.412225854385364
35 32 0.368261153539546
35 33 0.286854105831872
35 34 0.699936572161275
35 35 1.4142135623731
35 36 0.0719889636561575
35 37 0.0680284427895759
35 38 0.0687363658451787
35 39 0.0721205108211074
35 40 0.0899794808034151
35 41 0.0765554977127257
35 42 0.0723347580467053
35 43 0.071655469362877
35 44 0.0497798757990705
35 45 0.0518415383533942
35 46 0.0500667746929046
35 47 0.0590032737199664
35 48 0.0759373196892027
35 49 0.0711808287097312
35 50 0.0703731979268195
35 51 0.0720312630433274
35 52 0.0717428378526497
35 53 0
36 1 0.0455387185740623
36 2 0.0456083344166791
36 3 0.0493272413671646
36 4 0.0439494899860381
36 5 0.0432369925018958
36 6 0.0433887804293076
36 7 0.0432126885398713
36 8 0.0422512464070772
36 9 0.04225124865309
36 10 0.0422698959066556
36 11 0.0407946219914554
36 12 0.0407946219914845
36 13 0.0425346524166476
36 14 0.0441115443276257
36 15 0.0440590838044659
36 16 0.0407946219914616
36 17 0.0425125111816272
36 18 0.0916443977743961
36 19 0.0407946219915648
36 20 0.040794621991586
36 21 0.0407946219915815
36 22 0.0407946219914724
36 23 0.0407946219915392
36 24 0.0407946219915599
36 25 0.0407946219914034
36 26 0.0407946219914926
36 27 0.0407946219915198
36 28 0.0407946219915544
36 29 0.0407946219915067
36 30 0.0407946219915708
36 31 0.0626621089647961
36 32 0.0601726091900027
36 33 0.0877112415794903
36 34 0.068884162042291
36 35 0.0719889636563768
36 36 1.4142135623731
36 37 0.3683140047811
36 38 0.419107051625897
36 39 0.717482209705882
36 40 0.273689302550342
36 41 0.151416129509505
36 42 0.0909602709283056
36 43 0.0892395296229283
36 44 0.0438505385849427
36 45 0.043997301715873
36 46 0.0438722385588715
36 47 0.0444753981181214
36 48 0.0460124718024886
36 49 0.0457390658024607
36 50 0.0456943414038376
36 51 0.0457938217864499
36 52 0.045778238463774
36 53 0
37 1 0.0452138476714972
37 2 0.0452734687443116
37 3 0.0456668141614737
37 4 0.0437788539430298
37 5 0.0431148943976299
37 6 0.0432573347291719
37 7 0.0430922567279485
37 8 0.0421588212813426
37 9 0.0421588233854787
37 10 0.0421762875525625
37 11 0.0407946219915933
37 12 0.0407946219915437
37 13 0.0424233323053098
37 14 0.0438564166370425
37 15 0.0438106191353585
37 16 0.0407946219915504
37 17 0.0424026744950296
37 18 0.0564621121783659
37 19 0.0407946219915976
37 20 0.0407946219915679
37 21 0.0407946219914444
37 22 0.0407946219913968
37 23 0.0407946219914632
37 24 0.0407946219916976
37 25 0.0407946219915568
37 26 0.040794621991577
37 27 0.0407946219914967
37 28 0.0407946219915556
37 29 0.040794621991559
37 30 0.0407946219916485
37 31 0.0599405176790582
37 32 0.0577549494654378
37 33 0.0592880642171608
37 34 0.0653141049492239
37 35 0.0680284427895098
37 36 0.368314004781115
37 37 1.4142135623731
37 38 0.776960046731171
37 39 0.373590543549036
37 40 0.122445898611667
37 41 0.0903182687139217
37 42 0.0847736625628003
37 43 0.0842624119186862
37 44 0.0437325607005984
37 45 0.0438723932039794
37 46 0.0437534414576514
37 47 0.0443260251373206
37 48 0.0457624264002317
37 49 0.0455113631109832
37 50 0.0454701133775595
37 51 0.0455618533103991
37 52 0.0455475100124051
37 53 0
38 1 0.0452687117152108
38 2 0.0453298816373591
38 3 0.0457350788873747
38 4 0.0438083803064872
38 5 0.0431361825200819
38 6 0.0432802216196237
38 7 0.0431130821286468
38 8 0.0421749021472385
38 9 0.0421749042757626
38 10 0.0421925719754527
38 11 0.0407946219914486
38 12 0.040794621991443
38 13 0.042442620464805
38 14 0.0438996705281735
38 15 0.0438527991702675
38 16 0.0407946219914767
38 17 0.042421698787663
38 18 0.0702288065124744
38 19 0.0407946219914566
38 20 0.0407946219915028
38 21 0.0407946219914891
38 22 0.0407946219914403
38 23 0.0407946219915691
38 24 0.0407946219914214
38 25 0.0407946219913735
38 26 0.0407946219915242
38 27 0.0407946219912598
38 28 0.0407946219915667
38 29 0.0407946219915115
38 30 0.0407946219914493
38 31 0.060422208986883
38 32 0.0581811262662527
38 33 0.0659693052311624
38 34 0.065950745551359
38 35 0.0687363658446078
38 36 0.419107051625948
38 37 0.776960046731182
38 38 1.4142135623731
38 39 0.531621685368617
38 40 0.210593370261315
38 41 0.108527384977279
38 42 0.0853978760616465
38 43 0.084856097723447
38 44 0.0437534399552974
38 45 0.043894282439326
38 46 0.0437744380446972
38 47 0.0443521309197578
38 48 0.0458056355470492
38 49 0.0455508349016711
38 50 0.0455089989784133
38 51 0.0456020442094117
38 52 0.0455874924096177
38 53 0
39 1 0.0455487431113206
39 2 0.0456187086451549
39 3 0.0505095253614056
39 4 0.0439545363623548
39 5 0.0432405571294059
39 6 0.0433926269506012
39 7 0.04321620951036
39 8 0.0422539464307086
39 9 0.0422539486810596
39 10 0.0422726312124933
39 11 0.0407946219915444
39 12 0.0407946219915134
39 13 0.0425378786002417
39 14 0.0449476428916017
39 15 0.044066655314123
39 16 0.0407946219914714
39 17 0.042515735685839
39 18 0.158092625615929
39 19 0.0407946219916247
39 20 0.0407946219915086
39 21 0.0462963759929577
39 22 0.0407946219915318
39 23 0.0407946219914853
39 24 0.0407946219915296
39 25 0.0407946219913567
39 26 0.0407946219914627
39 27 0.040794621991676
39 28 0.0407946219915076
39 29 0.0407946219914299
39 30 0.0407946219914138
39 31 0.0627502473534647
39 32 0.0602505452637789
39 33 0.089921642108413
39 34 0.0690018471832852
39 35 0.0721205108210826
39 36 0.717482209705915
39 37 0.373590543549112
39 38 0.53162168536873
39 39 1.4142135623731
39 40 0.480376775936278
39 41 0.210904283732123
39 42 0.0978293250388016
39 43 0.089561072025296
39 44 0.0438539564494159
39 45 0.0440009252801178
39 46 0.0438756863231866
39 47 0.0444797530226694
39 48 0.0702236051417999
39 49 0.0457458068750768
39 50 0.0457009742510884
39 51 0.0458006960733156
39 52 0.0457850739168556
39 53 0
40 1 0.0590412965644901
40 2 0.0660503327080546
40 3 0.0996241173344236
40 4 0.0581991906900863
40 5 0.0438875599606548
40 6 0.044097950669286
40 7 0.0438543206255889
40 8 0.0427484736002459
40 9 0.0427484766912316
40 10 0.0427741790737756
40 11 0.0407946219914973
40 12 0.0407946219915602
40 13 0.0431468940161371
40 14 0.128927216128338
40 15 0.0647192094363568
40 16 0.0407946219914599
40 17 0.0431148097348784
40 18 0.472649678479842
40 19 0.0407946219915202
40 20 0.04079462199153
40 21 0.132626934133737
40 22 0.0486257077361981
40 23 0.0407946219914897
40 24 0.0407946219915445
40 25 0.040794621991536
40 26 0.0407946219916134
40 27 0.0407946219915647
40 28 0.0407946219915607
40 29 0.0407946219914972
40 30 0.0407946219916731
40 31 0.121983914914999
40 32 0.0725077086579742
40 33 0.178852623735039
40 34 0.0852109184688231
40 35 0.0899794808035445
40 36 0.27368930255041
40 37 0.122445898611786
40 38 0.210593370261351
40 39 0.480376775936301
40 40 1.4142135623731
40 41 0.568332547220446
40 42 0.26196117788814
40 43 0.171591165045222
40 44 0.0444509121805266
40 45 0.0446368373659238
40 46 0.044478275383793
40 47 0.0781896623988878
40 48 0.211919935130128
40 49 0.0785848555845375
40 50 0.0469598518576601
40 51 0.0840111237216822
40 52 0.0470925853702645
40 53 0
41 1 0.046057340434671
41 2 0.0461469673380809
41 3 0.0635538017379298
41 4 0.0442039979849999
41 5 0.0434157400635902
41 6 0.0435818428490076
41 7 0.0433892234141566
41 8 0.0423876547876267
41 9 0.0423876572488024
41 10 0.0424080963873517
41 11 0.0407946219915787
41 12 0.0407946219915287
41 13 0.0426994790918122
41 14 0.0583052615816203
41 15 0.0444483391640563
41 16 0.0407946219915022
41 17 0.0426748858164885
41 18 0.190048810623325
41 19 0.0407946219915041
41 20 0.0407946219914893
41 21 0.0599624281964751
41 22 0.0407946219915122
41 23 0.0407946219915911
41 24 0.0407946219916109
41 25 0.0407946219915422
41 26 0.0407946219915418
41 27 0.0407946219917304
41 28 0.0407946219916947
41 29 0.0407946219914998
41 30 0.0407946219916929
41 31 0.0779342231422927
41 32 0.0631434300069888
41 33 0.113724291984024
41 34 0.0730481565265624
41 35 0.0765554977124009
41 36 0.151416129509547
41 37 0.0903182687139143
41 38 0.108527384977185
41 39 0.210904283732203
41 40 0.568332547220218
41 41 1.4142135623731
41 42 0.670845980969439
41 43 0.506391141065502
41 44 0.0440204112376282
41 45 0.0441774310967851
41 46 0.0440436014469481
41 47 0.0446920717851784
41 48 0.0832182078842846
41 49 0.0460751085241372
41 50 0.0460248834908048
41 51 0.0461369940386094
41 52 0.0461193046392294
41 53 0
42 1 0.0456712992567031
42 2 0.0457448615322907
42 3 0.046247999409601
42 4 0.044021610216475
42 5 0.043289146932408
42 6 0.0434448093455245
42 7 0.0432642397973508
42 8 0.0422913799186384
42 9 0.0422913822250196
42 10 0.0423105301294848
42 11 0.0407946219916294
42 12 0.040794621991586
42 13 0.0425825013092611
42 14 0.0442179807762647
42 15 0.0441629047835874
42 16 0.040794621991486
42 17 0.0425596457229434
42 18 0.0883130904518063
42 19 0.0407946219915317
42 20 0.0407946219915632
42 21 0.0407946219915791
42 22 0.0407946219915507
42 23 0.0407946219915406
42 24 0.0407946219914611
42 25 0.0407946219914863
42 26 0.0407946219915007
42 27 0.040794621991502
42 28 0.0407946219914211
42 29 0.040794621991456
42 30 0.0407946219915865
42 31 0.0630508694429618
42 32 0.0605593463903718
42 33 0.0794602086952657
42 34 0.0692476503080473
42 35 0.0723347580468048
42 36 0.0909602709283319
42 37 0.084773662562852
42 38 0.0853978760617427
42 39 0.0978293250388363
42 40 0.261961177888064
42 41 0.670845980969436
42 42 1.4142135623731
42 43 0.775984631845756
42 44 0.0439005972474778
42 45 0.0440502002193925
42 46 0.0439227111664479
42 47 0.0445382415286362
42 48 0.0461149314922459
42 49 0.0458327019554908
42 50 0.0457866310333451
42 51 0.0458891075656503
42 52 0.0458730440038899
42 53 0
43 1 0.045614603274777
43 2 0.0456861235261812
43 3 0.0461718776101488
43 4 0.0439934020688331
43 5 0.0432693115265958
43 6 0.0434233870400045
43 7 0.0432446498748407
43 8 0.0422763263428033
43 9 0.0422763286253202
43 10 0.0422952784262905
43 11 0.0407946219916021
43 12 0.0407946219914731
43 13 0.0425642899281637
43 14 0.0441740030371606
43 15 0.0441201794259217
43 16 0.0407946219916185
43 17 0.0425418183416814
43 18 0.0665525244800357
43 19 0.0407946219914691
43 20 0.0407946219914392
43 21 0.0407946219915489
43 22 0.0407946219915246
43 23 0.0407946219915112
43 24 0.0407946219912955
43 25 0.0407946219915643
43 26 0.0407946219915801
43 27 0.0407946219914884
43 28 0.0407946219913993
43 29 0.0407946219914928
43 30 0.0407946219916062
43 31 0.062588372400108
43 32 0.0601487395305681
43 33 0.0722905261871416
43 34 0.0686371218972805
43 35 0.0716554693629048
43 36 0.0892395296228986
43 37 0.0842624119185745
43 38 0.0848560977235256
43 39 0.0895610720252933
43 40 0.171591165045212
43 41 0.506391141065574
43 42 0.775984631845736
43 43 1.4142135623731
43 44 0.0438816595250946
43 45 0.0440301136461648
43 46 0.0439036065221754
43 47 0.0445140618202334
43 48 0.0460731675423201
43 49 0.045795125130119
43 50 0.045749666126598
43 51 0.0458507777180663
43 52 0.0458349338781633
43 53 0
44 1 0.0505088792139177
44 2 0.0505717754095324
44 3 0.0509632134853065
44 4 0.0487711130866157
44 5 0.0477942732717927
44 6 0.0480141408759485
44 7 0.0477584613837229
44 8 0.0407946219913983
44 9 0.0407946219917382
44 10 0.0407946219915566
44 11 0.0407946219913655
44 12 0.0407946219915134
44 13 0.0407946219914762
44 14 0.0408725768554933
44 15 0.0408694319623631
44 16 0.0407946219915084
44 17 0.0407946219916551
44 18 0.0417128129295835
44 19 0.0407946219914929
44 20 0.0407946219914302
44 21 0.0407946219914655
44 22 0.0407946219915278
44 23 0.0407946219916313
44 24 0.0407946219917012
44 25 0.0407946219915814
44 26 0.0407946219914655
44 27 0.0407946219916299
44 28 0.0407946219915157
44 29 0.0407946219915228
44 30 0.0407946219914761
44 31 0.0477233099710001
44 32 0.0473120116085464
44 33 0.04607964969804
44 34 0.0488028634421401
44 35 0.0497798757986986
44 36 0.0438505385852851
44 37 0.043732560700362
44 38 0.0437534399556452
44 39 0.0438539564496216
44 40 0.0444509121802441
44 41 0.0440204112378177
44 42 0.0439005972477031
44 43 0.0438816595245426
44 44 1.4142135623731
44 45 0.465530275522044
44 46 0.762645716500584
44 47 0.267918272977928
44 48 0.10818882181383
44 49 0.10418185633502
44 50 0.103589206278169
44 51 0.104890139977466
44 52 0.104671688890903
44 53 0
45 1 0.0509023890973852
45 2 0.0509705021123236
45 3 0.0513965434053373
45 4 0.0490481356153335
45 5 0.0480179813389882
45 6 0.0482491484819474
45 7 0.0479803681221524
45 8 0.0407946219916497
45 9 0.0407946219916802
45 10 0.0407946219915003
45 11 0.0407946219915111
45 12 0.040794621991528
45 13 0.0407946219915356
45 14 0.0408926390643442
45 15 0.0408892424309223
45 16 0.0407946219916131
45 17 0.0407946219915686
45 18 0.0417955110413185
45 19 0.0407946219915159
45 20 0.0407946219916461
45 21 0.0407946219915051
45 22 0.0407946219916857
45 23 0.0407946219915215
45 24 0.0407946219915044
45 25 0.040794621991458
45 26 0.0407946219913574
45 27 0.0407946219915893
45 28 0.040794621991593
45 29 0.0407946219914527
45 30 0.0407946219915474
45 31 0.0484797740498364
45 32 0.047887425845083
45 33 0.0463977583886245
45 34 0.0504580636454602
45 35 0.0518415383531607
45 36 0.0439973017158643
45 37 0.0438723932038813
45 38 0.0438942824393496
45 39 0.0440009252802897
45 40 0.0446368373661725
45 41 0.0441774310968307
45 42 0.0440502002194362
45 43 0.0440301136458788
45 44 0.465530275522192
45 45 1.4142135623731
45 46 0.589701367533037
45 47 0.544172462779176
45 48 0.162859272866174
45 49 0.108480838514465
45 50 0.107717782952374
45 51 0.110074511841477
45 52 0.109491604371995
45 53 0
46 1 0.0505667953403157
46 2 0.0506304242108497
46 3 0.0510267198400375
46 4 0.0488121333213313
46 5 0.0478275166672224
46 6 0.0480490371551527
46 7 0.0477914410596831
46 8 0.0407946219918236
46 9 0.0407946219917881
46 10 0.0407946219915613
46 11 0.040794621991431
46 12 0.0407946219915718
46 13 0.0407946219915016
46 14 0.040875511779828
46 15 0.0408723298139006
46 16 0.0407946219915358
46 17 0.0407946219916261
46 18 0.0417249170417762
46 19 0.0407946219914159
46 20 0.040794621991473
46 21 0.0407946219912276
46 22 0.0407946219914353
46 23 0.040794621991558
46 24 0.0407946219917944
46 25 0.040794621991402
46 26 0.0407946219915356
46 27 0.0407946219915054
46 28 0.0407946219916389
46 29 0.0407946219915237
46 30 0.0407946219920013
46 31 0.0478186963558442
46 32 0.0473876499456651
46 33 0.0461255637310497
46 34 0.0490047732021507
46 35 0.0500667746932326
46 36 0.0438722385590228
46 37 0.0437534414576072
46 38 0.0437744380447763
46 39 0.043875686323208
46 40 0.0444782753840774
46 41 0.0440436014471532
46 42 0.0439227111664231
46 43 0.0439036065209506
46 44 0.762645716500735
46 45 0.589701367533279
46 46 1.4142135623731
46 47 0.280747428150994
46 48 0.109198186501596
46 49 0.104782292934652
46 50 0.104145974237612
46 51 0.105494658664383
46 52 0.105274948567113
46 53 0
47 1 0.0522239472684138
47 2 0.0523133808514176
47 3 0.0609048217746245
47 4 0.0499464292112164
47 5 0.0487284775901515
47 6 0.0489982628706169
47 7 0.0486847347098388
47 8 0.0407946219915836
47 9 0.04079462199159
47 10 0.0407946219916019
47 11 0.0407946219915849
47 12 0.0407946219914079
47 13 0.0408053705949847
47 14 0.0409608406193267
47 15 0.0409566085309007
47 16 0.0407946219915402
47 17 0.0408031058243969
47 18 0.0420781571444686
47 19 0.0407946219915803
47 20 0.040794621991414
47 21 0.0407946219913688
47 22 0.0407946219915705
47 23 0.0407946219915608
47 24 0.0407946219914509
47 25 0.0407946219915138
47 26 0.0407946219915836
47 27 0.0407946219915707
47 28 0.0407946219914439
47 29 0.0407946219918129
47 30 0.0407946219915431
47 31 0.0528076989977732
47 32 0.0512373635617251
47 33 0.0625698562460334
47 34 0.0568381548773467
47 35 0.0590032737202738
47 36 0.0444753981182676
47 37 0.0443260251374971
47 38 0.0443521309196077
47 39 0.044479753022819
47 40 0.07818966239895
47 41 0.044692071785284
47 42 0.0445382415288416
47 43 0.0445140618202321
47 44 0.26791827297804
47 45 0.544172462780019
47 46 0.280747428150458
47 47 1.4142135623731
47 48 0.484903386199549
47 49 0.165707616912364
47 50 0.137268826422584
47 51 0.177587032007667
47 52 0.145646732373846
47 53 0
48 1 0.0568398649256807
48 2 0.0570352010499478
48 3 0.192404730891546
48 4 0.0566413861303499
48 5 0.0508321009661321
48 6 0.0512476574742301
48 7 0.0507655948394682
48 8 0.0408841628776116
48 9 0.040884163279264
48 10 0.0408874964402959
48 11 0.0407946219914167
48 12 0.040794621991506
48 13 0.0409347693300585
48 14 0.0411952196650909
48 15 0.041188161473174
48 16 0.0407946219915433
48 17 0.0409308538268562
48 18 0.0683511938297409
48 19 0.0407946219915237
48 20 0.0407946219915391
48 21 0.0407946219915226
48 22 0.0407946219915838
48 23 0.0407946219914558
48 24 0.0407946219916122
48 25 0.0407946219916484
48 26 0.0407946219915188
48 27 0.0407946219914373
48 28 0.0407946219914872
48 29 0.0407946219915004
48 30 0.0407946219916463
48 31 0.0736320204692138
48 32 0.0626849581271818
48 33 0.106963608198486
48 34 0.0724596568310318
48 35 0.0759373196891973
48 36 0.0460124718027628
48 37 0.0457624264000696
48 38 0.045805635547171
48 39 0.0702236051417789
48 40 0.211919935129843
48 41 0.0832182078843265
48 42 0.0461149314922361
48 43 0.046073167542226
48 44 0.108188821814139
48 45 0.162859272866391
48 46 0.109198186501559
48 47 0.484903386199482
48 48 1.4142135623731
48 49 0.496411987564746
48 50 0.225693986627868
48 51 0.514987763232351
48 52 0.263364784408627
48 53 0
49 1 0.0558545723174812
49 2 0.0560199304979973
49 3 0.0620718013211586
49 4 0.0522584528877121
49 5 0.0504686238314472
49 6 0.0508533470701143
49 7 0.0504070226346582
49 8 0.0408660179473793
49 9 0.0408660183213882
49 10 0.0408691202737187
49 11 0.0407946219915987
49 12 0.0407946219914049
49 13 0.0409131650994046
49 14 0.0411562896102689
49 15 0.041149713456316
49 16 0.0407946219916107
49 17 0.040909514548043
49 18 0.0429445101090234
49 19 0.0407946219916437
49 20 0.0407946219915708
49 21 0.0407946219913971
49 22 0.0407946219916435
49 23 0.0407946219916238
49 24 0.0407946219916446
49 25 0.040794621991572
49 26 0.0407946219915453
49 27 0.0407946219914269
49 28 0.0407946219915252
49 29 0.0407946219916093
49 30 0.0407946219915443
49 31 0.0621954210617092
49 32 0.0597967241645419
49 33 0.0719570170055255
49 34 0.0681794944946668
49 35 0.0711808287096437
49 36 0.0457390658025976
49 37 0.0455113631110248
49 38 0.0455508349013755
49 39 0.0457458068751069
49 40 0.0785848555845958
49 41 0.0460751085244079
49 42 0.0458327019557689
49 43 0.0457951251298154
49 44 0.104181856335214
49 45 0.108480838514539
49 46 0.104782292934774
49 47 0.165707616912504
49 48 0.496411987564754
49 49 1.4142135623731
49 50 0.755703667850101
49 51 0.185076114885337
49 52 0.182293050494272
49 53 0
50 1 0.0556975884712705
50 2 0.0558583512200147
50 3 0.0569043084693143
50 4 0.0521716303082866
50 5 0.0504084435670158
50 6 0.0507880970305142
50 7 0.0503477221660343
50 8 0.0408630257916929
50 9 0.0408630261609201
50 10 0.0408660896354157
50 11 0.040794621991482
50 12 0.0407946219914054
50 13 0.0409095978413592
50 14 0.041149860394662
50 15 0.0411433633497097
50 16 0.040794621991508
50 17 0.0409059912838053
50 18 0.0429108054572896
50 19 0.0407946219915408
50 20 0.0407946219915441
50 21 0.0407946219914671
50 22 0.0407946219915599
50 23 0.0407946219916447
50 24 0.0407946219915824
50 25 0.0407946219915282
50 26 0.0407946219917507
50 27 0.0407946219915354
50 28 0.0407946219914946
50 29 0.040794621991701
50 30 0.0407946219914732
50 31 0.0616495820051445
50 32 0.0593154965389664
50 33 0.0643029644097931
50 34 0.0674544147557766
50 35 0.0703731979269884
50 36 0.0456943414038581
50 37 0.0454701133776525
50 38 0.0455089989789118
50 39 0.0457009742512092
50 40 0.0469598518578007
50 41 0.0460248834907015
50 42 0.0457866310332955
50 43 0.0457496661263644
50 44 0.103589206278435
50 45 0.107717782952377
50 46 0.104145974237838
50 47 0.13726882642244
50 48 0.225693986627696
50 49 0.75570366785017
50 50 1.4142135623731
50 51 0.177850485033317
50 52 0.1756228053218
50 53 0
51 1 0.0560434910556867
51 2 0.0562142491775689
51 3 0.065984942843305
51 4 0.052363933241472
51 5 0.0505420111869308
51 6 0.0509326149462762
51 7 0.0504792633524597
51 8 0.0408697194340806
51 9 0.0408697198135215
51 10 0.0408728691805325
51 11 0.0407946219916639
51 12 0.040794621991462
51 13 0.0409175753582
51 14 0.0411642298586014
51 15 0.0411575560273242
51 16 0.0407946219915244
51 17 0.0409138705767616
51 18 0.0429864730677569
51 19 0.0407946219916265
51 20 0.0407946219914488
51 21 0.0407946219914323
51 22 0.0407946219916688
51 23 0.0407946219915427
51 24 0.0407946219914846
51 25 0.0407946219913187
51 26 0.0407946219914219
51 27 0.0407946219913177
51 28 0.0407946219915933
51 29 0.040794621991413
51 30 0.0407946219914253
51 31 0.0627923116857684
51 32 0.0603297818380352
51 33 0.0742531845186384
51 34 0.068950832968467
51 35 0.0720312630427651
51 36 0.0457938217868485
51 37 0.0455618533102522
51 38 0.0456020442091538
51 39 0.0458006960734319
51 40 0.0840111237216113
51 41 0.046136994038223
51 42 0.0458891075657645
51 43 0.045850777717949
51 44 0.104890139977353
51 45 0.110074511841515
51 46 0.105494658664452
51 47 0.177587032007582
51 48 0.514987763232224
51 49 0.185076114885354
51 50 0.177850485033303
51 51 1.4142135623731
51 52 0.865946103569881
51 53 0
52 1 0.0559877541293102
52 2 0.0561568350926504
52 3 0.0575678636002232
52 4 0.0523335277948975
52 5 0.0505210845007131
52 6 0.0509099653235819
52 7 0.0504585962878989
52 8 0.0408686837912404
52 9 0.0408686841690595
52 10 0.0408718202721815
52 11 0.0407946219914756
52 12 0.0407946219915362
52 13 0.0409163413649553
52 14 0.0411620056100086
52 15 0.0411553592379109
52 16 0.0407946219915499
52 17 0.040912651766063
52 18 0.0429745084670689
52 19 0.0407946219915034
52 20 0.0407946219916161
52 21 0.0407946219914695
52 22 0.0407946219915149
52 23 0.0407946219915698
52 24 0.0407946219914076
52 25 0.0407946219916202
52 26 0.0407946219914658
52 27 0.04079462199148
52 28 0.0407946219914719
52 29 0.0407946219913914
52 30 0.040794621991516
52 31 0.0625982266325185
52 32 0.0601583567197657
52 33 0.0710163299401182
52 34 0.0686922794842198
52 35 0.0717428378525309
52 36 0.0457782384634353
52 37 0.0455475100124189
52 38 0.0455874924094121
52 39 0.0457850739165798
52 40 0.0470925853704936
52 41 0.0461193046394814
52 42 0.0458730440041639
52 43 0.0458349338775413
52 44 0.104671688890877
52 45 0.109491604371732
52 46 0.105274948567281
52 47 0.145646732373761
52 48 0.263364784408444
52 49 0.182293050494422
52 50 0.175622805321744
52 51 0.865946103570276
52 52 1.4142135623731
52 53 0
53 1 0
53 2 0
53 3 0
53 4 0
53 5 0
53 6 0
53 7 0
53 8 0
53 9 0
53 10 0
53 11 0
53 12 0
53 13 0
53 14 0
53 15 0
53 16 0
53 17 0
53 18 0
53 19 0
53 20 0
53 21 0
53 22 0
53 23 0
53 24 0
53 25 0
53 26 0
53 27 0
53 28 0
53 29 0
53 30 0
53 31 0
53 32 0
53 33 0
53 34 0
53 35 0
53 36 0
53 37 0
53 38 0
53 39 0
53 40 0
53 41 0
53 42 0
53 43 0
53 44 0
53 45 0
53 46 0
53 47 0
53 48 0
53 49 0
53 50 0
53 51 0
53 52 0
53 53 0


==> Tikz/H_inf_red.txt <==
1 1 1.4142135623731
1 2 0.424264068711958
1 3 0.424264068711939
1 4 0.424264068711934
1 5 0.42426406871192
1 6 0

2 1 0.424264068711927
2 2 1.4142135623731
2 3 0.42426406871193
2 4 0.57553459582244
2 5 0.424264068711928
2 6 0

3 1 0.424264068711932
3 2 0.424264068711926
3 3 1.4142135623731
3 4 0.424264068711933
3 5 0.424264068711931
3 6 0

4 1 0.424264068711931
4 2 0.57553459582244
4 3 0.424264068711939
4 4 1.4142135623731
4 5 0.844226285307523
4 6 0

5 1 0.424264068711909
5 2 0.424264068711942
5 3 0.424264068711939
5 4 0.84422628530753
5 5 1.4142135623731
5 6 0

6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0

